On the Effects of Self-Obscuration in the (Sub-)Millimeter Spectral Indices and Appearance of Protostellar Disks

In this paper we explore the effects of self-obscuration in protostellar disks with a radially decreasing temperature gradient and a colder midplane. We are motivated by recent reports of resolved dark lanes (`hamburgers') and (sub)mm spectral indices systematically below the ISM value for optically thin dust $\alpha_{\rm ISM} =3.7$. We explore several model grids, scaling disk mass and varying inclination angle $i$ and observing frequency $\nu$ from the VLA Ka band ($\sim 37$ GHz) to ALMA Band 8 ($\sim 405$ GHz). We also consider the effects of decreasing the index of the (sub-)mm dust opacity power law $\beta$ from 1.7 to 1. We find that a distribution of disk masses in the range $M_{\rm disk} = 0.01-2~M_\odot$ is needed to reproduce the observed distribution of spectral indices, and that assuming a fixed $\beta =1.7$ gives better results than $\beta=1$. A wide distribution of disk masses is also needed to produce some cases with $\alpha <2$, as reported for some sources in the literature. Such extremely low spectral indices arise naturally when the selected observing frequencies sample the appropriate change in the temperature structure of the optically thick model disk. Our results show that protostellar disk masses could often be underestimated by $> \times10$, and are consistent with recent hydrodynamical simulations. Although we do not rule out the possibility of some grain growth occurring within the short protostellar timescales, we conclude that self-obscuration needs to be taken into account.

==> fluxes_hamburgers_journal.txt <==
# Column 1: Density scaling, value/1000 is in units of Msun
# Column 2: Frequency in GHz
# Column 3: Inclination angle, 90deg is edge-on, 0deg is face-on
# Column 4: Background subtracted model flux in Jy
50.0 	 37.0 	 0 	 6.99466662702e-05 
50.0 	 37.0 	 3 	 7.03653248713e-05 
50.0 	 37.0 	 6 	 7.11790970748e-05 
50.0 	 37.0 	 9 	 7.09841596184e-05 
50.0 	 37.0 	 12 	 7.04510938597e-05 
50.0 	 37.0 	 15 	 7.03961458278e-05 
50.0 	 37.0 	 18 	 7.00747231242e-05 
50.0 	 37.0 	 21 	 7.00127319654e-05 
50.0 	 37.0 	 24 	 7.06732142938e-05 
50.0 	 37.0 	 27 	 7.04417515301e-05 
50.0 	 37.0 	 30 	 6.99463752319e-05 
50.0 	 37.0 	 33 	 7.04685852618e-05 
50.0 	 37.0 	 36 	 7.03163140209e-05 
50.0 	 37.0 	 39 	 7.07087791746e-05 
50.0 	 37.0 	 42 	 7.0561251858e-05 
50.0 	 37.0 	 45 	 7.10092471202e-05 
50.0 	 37.0 	 48 	 7.09954519046e-05 
50.0 	 37.0 	 51 	 7.04221646522e-05 
50.0 	 37.0 	 54 	 7.05471365002e-05 
50.0 	 37.0 	 57 	 7.11060464603e-05 
50.0 	 37.0 	 60 	 7.08307824318e-05 
50.0 	 37.0 	 63 	 7.0741666503e-05 
50.0 	 37.0 	 66 	 7.00251884048e-05 
50.0 	 37.0 	 69 	 6.999992628e-05 
50.0 	 37.0 	 72 	 6.99042910931e-05 
50.0 	 37.0 	 75 	 6.96532996592e-05 
50.0 	 37.0 	 78 	 6.95042880473e-05 
50.0 	 37.0 	 81 	 6.97083350026e-05 
50.0 	 37.0 	 84 	 6.95997486112e-05 
50.0 	 37.0 	 87 	 6.95762327162e-05 
50.0 	 37.0 	 90 	 6.96900286933e-05 
50.0 	 43.0 	 0 	 0.000121834139872 
50.0 	 43.0 	 3 	 0.000122494447577 
50.0 	 43.0 	 6 	 0.000123908631803 
50.0 	 43.0 	 9 	 0.000123608978764 
50.0 	 43.0 	 12 	 0.000122647853867 
50.0 	 43.0 	 15 	 0.000122512288225 
50.0 	 43.0 	 18 	 0.000121895287019 
50.0 	 43.0 	 21 	 0.000121774447915 
50.0 	 43.0 	 24 	 0.000122915841938 
50.0 	 43.0 	 27 	 0.000122595932634 
50.0 	 43.0 	 30 	 0.000121827242264 
50.0 	 43.0 	 33 	 0.000122599890755 
50.0 	 43.0 	 36 	 0.000122267495907 
50.0 	 43.0 	 39 	 0.00012288705825 
50.0 	 43.0 	 42 	 0.00012261269644 
50.0 	 43.0 	 45 	 0.000123384442712 
50.0 	 43.0 	 48 	 0.000123316252438 
50.0 	 43.0 	 51 	 0.00012223370636 
50.0 	 43.0 	 54 	 0.000122395814696 
50.0 	 43.0 	 57 	 0.000123271956408 
50.0 	 43.0 	 60 	 0.000122741393578 
50.0 	 43.0 	 63 	 0.000122523056642 
50.0 	 43.0 	 66 	 0.000121246970092 
50.0 	 43.0 	 69 	 0.000121077091034 
50.0 	 43.0 	 72 	 0.000120837188159 
50.0 	 43.0 	 75 	 0.000120311136424 
50.0 	 43.0 	 78 	 0.000119980022145 
50.0 	 43.0 	 81 	 0.000120205693246 
50.0 	 43.0 	 84 	 0.000119944660991 
50.0 	 43.0 	 87 	 0.000119863839653 
50.0 	 43.0 	 90 	 0.000120089336132 
50.0 	 98.0 	 0 	 0.00245738695259 
50.0 	 98.0 	 3 	 0.00246503846603 
50.0 	 98.0 	 6 	 0.00249276859569 
50.0 	 98.0 	 9 	 0.00248559415224 
50.0 	 98.0 	 12 	 0.00246762637864 
50.0 	 98.0 	 15 	 0.0024633909564 
50.0 	 98.0 	 18 	 0.00244727465208 
50.0 	 98.0 	 21 	 0.00244365809369 
50.0 	 98.0 	 24 	 0.002459847274 
50.0 	 98.0 	 27 	 0.00245911804843 
50.0 	 98.0 	 30 	 0.00244576730649 
50.0 	 98.0 	 33 	 0.00245049493271 
50.0 	 98.0 	 36 	 0.00243791974965 
50.0 	 98.0 	 39 	 0.00244337590295 
50.0 	 98.0 	 42 	 0.00243465127307 
50.0 	 98.0 	 45 	 0.00243926434661 
50.0 	 98.0 	 48 	 0.00243266778882 
50.0 	 98.0 	 51 	 0.00240239864099 
50.0 	 98.0 	 54 	 0.00239433804411 
50.0 	 98.0 	 57 	 0.00239541884395 
50.0 	 98.0 	 60 	 0.00236995741609 
50.0 	 98.0 	 63 	 0.00235125971842 
50.0 	 98.0 	 66 	 0.00231220982852 
50.0 	 98.0 	 69 	 0.00228627947974 
50.0 	 98.0 	 72 	 0.00226112818229 
50.0 	 98.0 	 75 	 0.0022310462303 
50.0 	 98.0 	 78 	 0.0022090849455 
50.0 	 98.0 	 81 	 0.00219110250357 
50.0 	 98.0 	 84 	 0.00217286581057 
50.0 	 98.0 	 87 	 0.00216415724601 
50.0 	 98.0 	 90 	 0.00216154325637 
50.0 	 145.0 	 0 	 0.00985980969297 
50.0 	 145.0 	 3 	 0.00987950530278 
50.0 	 145.0 	 6 	 0.00997857567297 
50.0 	 145.0 	 9 	 0.0099388603531 
50.0 	 145.0 	 12 	 0.00987798724698 
50.0 	 145.0 	 15 	 0.0098607475348 
50.0 	 145.0 	 18 	 0.00978790227698 
50.0 	 145.0 	 21 	 0.00977124091612 
50.0 	 145.0 	 24 	 0.00980762023853 
50.0 	 145.0 	 27 	 0.00981576558577 
50.0 	 145.0 	 30 	 0.0097511075847 
50.0 	 145.0 	 33 	 0.00974781256544 
50.0 	 145.0 	 36 	 0.00968825634943 
50.0 	 145.0 	 39 	 0.00967805743592 
50.0 	 145.0 	 42 	 0.00963180702554 
50.0 	 145.0 	 45 	 0.00960872792082 
50.0 	 145.0 	 48 	 0.00954801965879 
50.0 	 145.0 	 51 	 0.00940325860309 
50.0 	 145.0 	 54 	 0.00932900425421 
50.0 	 145.0 	 57 	 0.00927124828475 
50.0 	 145.0 	 60 	 0.00910922516512 
50.0 	 145.0 	 63 	 0.00898298997806 
50.0 	 145.0 	 66 	 0.00877545498686 
50.0 	 145.0 	 69 	 0.00860502481835 
50.0 	 145.0 	 72 	 0.00843337927388 
50.0 	 145.0 	 75 	 0.00824849497901 
50.0 	 145.0 	 78 	 0.00810807295518 
50.0 	 145.0 	 81 	 0.00797910992431 
50.0 	 145.0 	 84 	 0.00787286278235 
50.0 	 145.0 	 87 	 0.00781971406566 
50.0 	 145.0 	 90 	 0.00778062552588 
50.0 	 203.0 	 0 	 0.0312807603531 
50.0 	 203.0 	 3 	 0.0313121161216 
50.0 	 203.0 	 6 	 0.0315723649018 
50.0 	 203.0 	 9 	 0.0314338213556 
50.0 	 203.0 	 12 	 0.0312454110735 
50.0 	 203.0 	 15 	 0.0312085083478 
50.0 	 203.0 	 18 	 0.0309688455217 
50.0 	 203.0 	 21 	 0.0309058657639 
50.0 	 203.0 	 24 	 0.0309179506057 
50.0 	 203.0 	 27 	 0.0309153019243 
50.0 	 203.0 	 30 	 0.0306956699841 
50.0 	 203.0 	 33 	 0.0305566943043 
50.0 	 203.0 	 36 	 0.0303397259467 
50.0 	 203.0 	 39 	 0.0301830104344 
50.0 	 203.0 	 42 	 0.0299653026067 
50.0 	 203.0 	 45 	 0.0297850078695 
50.0 	 203.0 	 48 	 0.02942855533 
50.0 	 203.0 	 51 	 0.0288689366334 
50.0 	 203.0 	 54 	 0.0284821471923 
50.0 	 203.0 	 57 	 0.0280803038531 
50.0 	 203.0 	 60 	 0.027392320966 
50.0 	 203.0 	 63 	 0.0267543854915 
50.0 	 203.0 	 66 	 0.0259473255627 
50.0 	 203.0 	 69 	 0.0251967168205 
50.0 	 203.0 	 72 	 0.0244620262437 
50.0 	 203.0 	 75 	 0.0237062803262 
50.0 	 203.0 	 78 	 0.0231180346363 
50.0 	 203.0 	 81 	 0.0225662576758 
50.0 	 203.0 	 84 	 0.0221695254349 
50.0 	 203.0 	 87 	 0.0219487107151 
50.0 	 203.0 	 90 	 0.0217913544529 
50.0 	 230.0 	 0 	 0.0474189402101 
50.0 	 230.0 	 3 	 0.0474542783139 
50.0 	 230.0 	 6 	 0.0478014828203 
50.0 	 230.0 	 9 	 0.0475947143075 
50.0 	 230.0 	 12 	 0.0473144644437 
50.0 	 230.0 	 15 	 0.0472454981444 
50.0 	 230.0 	 18 	 0.0468902954397 
50.0 	 230.0 	 21 	 0.0467848287461 
50.0 	 230.0 	 24 	 0.0467381508586 
50.0 	 230.0 	 27 	 0.0466817574141 
50.0 	 230.0 	 30 	 0.0463589759109 
50.0 	 230.0 	 33 	 0.0460580618618 
50.0 	 230.0 	 36 	 0.0457050570784 
50.0 	 230.0 	 39 	 0.0453766205845 
50.0 	 230.0 	 42 	 0.0450004072425 
50.0 	 230.0 	 45 	 0.0446340994475 
50.0 	 230.0 	 48 	 0.0440044583318 
50.0 	 230.0 	 51 	 0.0430946008799 
50.0 	 230.0 	 54 	 0.0424139679906 
50.0 	 230.0 	 57 	 0.0416465395627 
50.0 	 230.0 	 60 	 0.0405166329381 
50.0 	 230.0 	 63 	 0.0394149751899 
50.0 	 230.0 	 66 	 0.0381136791346 
50.0 	 230.0 	 69 	 0.0368598619041 
50.0 	 230.0 	 72 	 0.0356682085929 
50.0 	 230.0 	 75 	 0.0344559544263 
50.0 	 230.0 	 78 	 0.0334711180565 
50.0 	 230.0 	 81 	 0.0326004543839 
50.0 	 230.0 	 84 	 0.0319569216607 
50.0 	 230.0 	 87 	 0.0315851078866 
50.0 	 230.0 	 90 	 0.0313724310634 
50.0 	 340.0 	 0 	 0.164699518659 
50.0 	 340.0 	 3 	 0.164593839624 
50.0 	 340.0 	 6 	 0.165175521353 
50.0 	 340.0 	 9 	 0.164551877954 
50.0 	 340.0 	 12 	 0.163792574385 
50.0 	 340.0 	 15 	 0.16326894758 
50.0 	 340.0 	 18 	 0.161936426142 
50.0 	 340.0 	 21 	 0.16131299136 
50.0 	 340.0 	 24 	 0.160410919764 
50.0 	 340.0 	 27 	 0.159662508943 
50.0 	 340.0 	 30 	 0.158263140896 
50.0 	 340.0 	 33 	 0.156554126718 
50.0 	 340.0 	 36 	 0.15453133879 
50.0 	 340.0 	 39 	 0.152441644647 
50.0 	 340.0 	 42 	 0.150372141579 
50.0 	 340.0 	 45 	 0.148178511837 
50.0 	 340.0 	 48 	 0.144835630038 
50.0 	 340.0 	 51 	 0.141025507429 
50.0 	 340.0 	 54 	 0.137438052872 
50.0 	 340.0 	 57 	 0.133250170925 
50.0 	 340.0 	 60 	 0.128519439676 
50.0 	 340.0 	 63 	 0.12357803581 
50.0 	 340.0 	 66 	 0.118463048318 
50.0 	 340.0 	 69 	 0.113189542272 
50.0 	 340.0 	 72 	 0.10837754009 
50.0 	 340.0 	 75 	 0.103785836676 
50.0 	 340.0 	 78 	 0.0998141407756 
50.0 	 340.0 	 81 	 0.0965667307166 
50.0 	 340.0 	 84 	 0.094155961254 
50.0 	 340.0 	 87 	 0.0927188783673 
50.0 	 340.0 	 90 	 0.0920709609775 
50.0 	 405.0 	 0 	 0.277682355795 
50.0 	 405.0 	 3 	 0.277446738635 
50.0 	 405.0 	 6 	 0.278001538668 
50.0 	 405.0 	 9 	 0.277062497292 
50.0 	 405.0 	 12 	 0.275780848418 
50.0 	 405.0 	 15 	 0.274654112015 
50.0 	 405.0 	 18 	 0.272351167355 
50.0 	 405.0 	 21 	 0.270944616948 
50.0 	 405.0 	 24 	 0.268854967509 
50.0 	 405.0 	 27 	 0.267156235133 
50.0 	 405.0 	 30 	 0.264393023405 
50.0 	 405.0 	 33 	 0.261021993313 
50.0 	 405.0 	 36 	 0.257026544962 
50.0 	 405.0 	 39 	 0.252713076029 
50.0 	 405.0 	 42 	 0.248525760327 
50.0 	 405.0 	 45 	 0.243994913254 
50.0 	 405.0 	 48 	 0.23772496656 
50.0 	 405.0 	 51 	 0.230666778241 
50.0 	 405.0 	 54 	 0.223762518917 
50.0 	 405.0 	 57 	 0.215916267786 
50.0 	 405.0 	 60 	 0.207296959315 
50.0 	 405.0 	 63 	 0.198580435667 
50.0 	 405.0 	 66 	 0.189567557726 
50.0 	 405.0 	 69 	 0.180476359282 
50.0 	 405.0 	 72 	 0.172156996284 
50.0 	 405.0 	 75 	 0.164293072377 
50.0 	 405.0 	 78 	 0.157526380573 
50.0 	 405.0 	 81 	 0.151976353679 
50.0 	 405.0 	 84 	 0.14785452858 
50.0 	 405.0 	 87 	 0.145348868523 
50.0 	 405.0 	 90 	 0.144316367064 
150.0 	 37.0 	 0 	 0.000213426163908 
150.0 	 37.0 	 3 	 0.000212182382609 
150.0 	 37.0 	 6 	 0.000214136530202 
150.0 	 37.0 	 9 	 0.000212641815677 
150.0 	 37.0 	 12 	 0.000212279065534 
150.0 	 37.0 	 15 	 0.000213749391049 
150.0 	 37.0 	 18 	 0.000211827083047 
150.0 	 37.0 	 21 	 0.000212550196819 
150.0 	 37.0 	 24 	 0.000214931588642 
150.0 	 37.0 	 27 	 0.00021611739511 
150.0 	 37.0 	 30 	 0.000214055737968 
150.0 	 37.0 	 33 	 0.000214205157034 
150.0 	 37.0 	 36 	 0.000214008997217 
150.0 	 37.0 	 39 	 0.000213557189353 
150.0 	 37.0 	 42 	 0.000214646254688 
150.0 	 37.0 	 45 	 0.000212455667577 
150.0 	 37.0 	 48 	 0.000210956994932 
150.0 	 37.0 	 51 	 0.000211108567681 
150.0 	 37.0 	 54 	 0.000211207928158 
150.0 	 37.0 	 57 	 0.000210564558882 
150.0 	 37.0 	 60 	 0.000208039219513 
150.0 	 37.0 	 63 	 0.000207820562435 
150.0 	 37.0 	 66 	 0.000206922389123 
150.0 	 37.0 	 69 	 0.00020628679057 
150.0 	 37.0 	 72 	 0.000204448039666 
150.0 	 37.0 	 75 	 0.000202829575654 
150.0 	 37.0 	 78 	 0.000200020968703 
150.0 	 37.0 	 81 	 0.000199421342484 
150.0 	 37.0 	 84 	 0.000197317979553 
150.0 	 37.0 	 87 	 0.000198202328546 
150.0 	 37.0 	 90 	 0.000197812075283 
150.0 	 43.0 	 0 	 0.000367661943027 
150.0 	 43.0 	 3 	 0.000365509714765 
150.0 	 43.0 	 6 	 0.000368745304012 
150.0 	 43.0 	 9 	 0.000365962162913 
150.0 	 43.0 	 12 	 0.000365755409301 
150.0 	 43.0 	 15 	 0.000367845297159 
150.0 	 43.0 	 18 	 0.000364885495809 
150.0 	 43.0 	 21 	 0.00036593038153 
150.0 	 43.0 	 24 	 0.000369815510065 
150.0 	 43.0 	 27 	 0.000371415638664 
150.0 	 43.0 	 30 	 0.000367752106694 
150.0 	 43.0 	 33 	 0.000368113867306 
150.0 	 43.0 	 36 	 0.000367811071054 
150.0 	 43.0 	 39 	 0.000366931204052 
150.0 	 43.0 	 42 	 0.000368462938649 
150.0 	 43.0 	 45 	 0.000364309181758 
150.0 	 43.0 	 48 	 0.000361774936618 
150.0 	 43.0 	 51 	 0.000361880292484 
150.0 	 43.0 	 54 	 0.000361582734921 
150.0 	 43.0 	 57 	 0.000359896226154 
150.0 	 43.0 	 60 	 0.000355233676099 
150.0 	 43.0 	 63 	 0.000354172899687 
150.0 	 43.0 	 66 	 0.000351900065151 
150.0 	 43.0 	 69 	 0.00035001483543 
150.0 	 43.0 	 72 	 0.00034595537495 
150.0 	 43.0 	 75 	 0.000342576420234 
150.0 	 43.0 	 78 	 0.000337162642108 
150.0 	 43.0 	 81 	 0.000335692491216 
150.0 	 43.0 	 84 	 0.000331935710573 
150.0 	 43.0 	 87 	 0.000332650034988 
150.0 	 43.0 	 90 	 0.000332094908525 
150.0 	 98.0 	 0 	 0.00667382348212 
150.0 	 98.0 	 3 	 0.00662468643743 
150.0 	 98.0 	 6 	 0.00666797710466 
150.0 	 98.0 	 9 	 0.0066088679235 
150.0 	 98.0 	 12 	 0.00661827986944 
150.0 	 98.0 	 15 	 0.00663983113947 
150.0 	 98.0 	 18 	 0.00658338600653 
150.0 	 98.0 	 21 	 0.00658929105732 
150.0 	 98.0 	 24 	 0.00662579564261 
150.0 	 98.0 	 27 	 0.00663284389186 
150.0 	 98.0 	 30 	 0.00654199663433 
150.0 	 98.0 	 33 	 0.00653097769129 
150.0 	 98.0 	 36 	 0.00650388691458 
150.0 	 98.0 	 39 	 0.00646462282049 
150.0 	 98.0 	 42 	 0.00642363810795 
150.0 	 98.0 	 45 	 0.00632862131926 
150.0 	 98.0 	 48 	 0.00623905369896 
150.0 	 98.0 	 51 	 0.00620295656729 
150.0 	 98.0 	 54 	 0.00611320733908 
150.0 	 98.0 	 57 	 0.00600356878596 
150.0 	 98.0 	 60 	 0.00587163902703 
150.0 	 98.0 	 63 	 0.00574782946962 
150.0 	 98.0 	 66 	 0.00561566455173 
150.0 	 98.0 	 69 	 0.00546558750677 
150.0 	 98.0 	 72 	 0.00530561143416 
150.0 	 98.0 	 75 	 0.00516534214723 
150.0 	 98.0 	 78 	 0.00500656841206 
150.0 	 98.0 	 81 	 0.00491733373958 
150.0 	 98.0 	 84 	 0.00483415918308 
150.0 	 98.0 	 87 	 0.00478623611736 
150.0 	 98.0 	 90 	 0.00476463967818 
150.0 	 145.0 	 0 	 0.0244855191969 
150.0 	 145.0 	 3 	 0.0243347771876 
150.0 	 145.0 	 6 	 0.0244301278554 
150.0 	 145.0 	 9 	 0.0242549367659 
150.0 	 145.0 	 12 	 0.0242689736597 
150.0 	 145.0 	 15 	 0.0242520776056 
150.0 	 145.0 	 18 	 0.0240812413804 
150.0 	 145.0 	 21 	 0.024051502388 
150.0 	 145.0 	 24 	 0.0240373742245 
150.0 	 145.0 	 27 	 0.024002308067 
150.0 	 145.0 	 30 	 0.0236527938806 
150.0 	 145.0 	 33 	 0.0235018153154 
150.0 	 145.0 	 36 	 0.0233317092471 
150.0 	 145.0 	 39 	 0.0230999868773 
150.0 	 145.0 	 42 	 0.0227986313813 
150.0 	 145.0 	 45 	 0.022433264222 
150.0 	 145.0 	 48 	 0.0219615307115 
150.0 	 145.0 	 51 	 0.021642068442 
150.0 	 145.0 	 54 	 0.0211381595992 
150.0 	 145.0 	 57 	 0.020609645214 
150.0 	 145.0 	 60 	 0.0199534465037 
150.0 	 145.0 	 63 	 0.0193221234195 
150.0 	 145.0 	 66 	 0.0186830144786 
150.0 	 145.0 	 69 	 0.0179898664765 
150.0 	 145.0 	 72 	 0.0173011795096 
150.0 	 145.0 	 75 	 0.0166998226606 
150.0 	 145.0 	 78 	 0.0161026120596 
150.0 	 145.0 	 81 	 0.0156664159559 
150.0 	 145.0 	 84 	 0.0153405983411 
150.0 	 145.0 	 87 	 0.0151443761252 
150.0 	 145.0 	 90 	 0.0150564928018 
150.0 	 203.0 	 0 	 0.0701879865282 
150.0 	 203.0 	 3 	 0.0699407464617 
150.0 	 203.0 	 6 	 0.0699826857798 
150.0 	 203.0 	 9 	 0.0695955610626 
150.0 	 203.0 	 12 	 0.0695040977352 
150.0 	 203.0 	 15 	 0.0692449218386 
150.0 	 203.0 	 18 	 0.0688589370601 
150.0 	 203.0 	 21 	 0.0685308730953 
150.0 	 203.0 	 24 	 0.0681921548002 
150.0 	 203.0 	 27 	 0.0677805251234 
150.0 	 203.0 	 30 	 0.0667108154648 
150.0 	 203.0 	 33 	 0.0660459629052 
150.0 	 203.0 	 36 	 0.0653012252205 
150.0 	 203.0 	 39 	 0.0643128610008 
150.0 	 203.0 	 42 	 0.0630874342077 
150.0 	 203.0 	 45 	 0.0618221319073 
150.0 	 203.0 	 48 	 0.0602169415706 
150.0 	 203.0 	 51 	 0.0588918818884 
150.0 	 203.0 	 54 	 0.0570403194778 
150.0 	 203.0 	 57 	 0.0551993331664 
150.0 	 203.0 	 60 	 0.0531097209804 
150.0 	 203.0 	 63 	 0.0509832023435 
150.0 	 203.0 	 66 	 0.0488773814195 
150.0 	 203.0 	 69 	 0.0467421418779 
150.0 	 203.0 	 72 	 0.0446440844589 
150.0 	 203.0 	 75 	 0.0428202195816 
150.0 	 203.0 	 78 	 0.0411114922517 
150.0 	 203.0 	 81 	 0.0397425374739 
150.0 	 203.0 	 84 	 0.0387328645938 
150.0 	 203.0 	 87 	 0.0381228855603 
150.0 	 203.0 	 90 	 0.0378855733924 
150.0 	 230.0 	 0 	 0.101788248265 
150.0 	 230.0 	 3 	 0.10151870861 
150.0 	 230.0 	 6 	 0.101476635182 
150.0 	 230.0 	 9 	 0.100908170783 
150.0 	 230.0 	 12 	 0.100705000901 
150.0 	 230.0 	 15 	 0.100291620338 
150.0 	 230.0 	 18 	 0.0997293473718 
150.0 	 230.0 	 21 	 0.0991507948873 
150.0 	 230.0 	 24 	 0.0985196934578 
150.0 	 230.0 	 27 	 0.0977617607949 
150.0 	 230.0 	 30 	 0.0961354927657 
150.0 	 230.0 	 33 	 0.095023165786 
150.0 	 230.0 	 36 	 0.0937843801019 
150.0 	 230.0 	 39 	 0.0921984122632 
150.0 	 230.0 	 42 	 0.0902443782923 
150.0 	 230.0 	 45 	 0.0882919983504 
150.0 	 230.0 	 48 	 0.0858209164379 
150.0 	 230.0 	 51 	 0.0836787478564 
150.0 	 230.0 	 54 	 0.0808803097842 
150.0 	 230.0 	 57 	 0.0780265287993 
150.0 	 230.0 	 60 	 0.0749475912688 
150.0 	 230.0 	 63 	 0.0717424111006 
150.0 	 230.0 	 66 	 0.0685870902178 
150.0 	 230.0 	 69 	 0.0654525490043 
150.0 	 230.0 	 72 	 0.0623826117752 
150.0 	 230.0 	 75 	 0.0596843728361 
150.0 	 230.0 	 78 	 0.0572337539432 
150.0 	 230.0 	 81 	 0.0552262881336 
150.0 	 230.0 	 84 	 0.0537479402063 
150.0 	 230.0 	 87 	 0.0528323309062 
150.0 	 230.0 	 90 	 0.0525027581987 
150.0 	 340.0 	 0 	 0.299936646202 
150.0 	 340.0 	 3 	 0.299668365696 
150.0 	 340.0 	 6 	 0.2988086283 
150.0 	 340.0 	 9 	 0.297143095711 
150.0 	 340.0 	 12 	 0.296167099455 
150.0 	 340.0 	 15 	 0.29434865115 
150.0 	 340.0 	 18 	 0.292468482235 
150.0 	 340.0 	 21 	 0.289767289141 
150.0 	 340.0 	 24 	 0.286815547922 
150.0 	 340.0 	 27 	 0.28309469817 
150.0 	 340.0 	 30 	 0.277723455408 
150.0 	 340.0 	 33 	 0.273175442198 
150.0 	 340.0 	 36 	 0.268381470421 
150.0 	 340.0 	 39 	 0.26234769223 
150.0 	 340.0 	 42 	 0.255310440042 
150.0 	 340.0 	 45 	 0.248533570745 
150.0 	 340.0 	 48 	 0.24019409118 
150.0 	 340.0 	 51 	 0.232332551458 
150.0 	 340.0 	 54 	 0.223136866072 
150.0 	 340.0 	 57 	 0.213840687254 
150.0 	 340.0 	 60 	 0.204426148513 
150.0 	 340.0 	 63 	 0.194475406387 
150.0 	 340.0 	 66 	 0.184959644058 
150.0 	 340.0 	 69 	 0.175536686161 
150.0 	 340.0 	 72 	 0.166582414487 
150.0 	 340.0 	 75 	 0.158462071398 
150.0 	 340.0 	 78 	 0.151224577406 
150.0 	 340.0 	 81 	 0.145250850895 
150.0 	 340.0 	 84 	 0.140725070217 
150.0 	 340.0 	 87 	 0.137953603247 
150.0 	 340.0 	 90 	 0.13700711129 
150.0 	 405.0 	 0 	 0.464225313816 
150.0 	 405.0 	 3 	 0.463835767661 
150.0 	 405.0 	 6 	 0.462213895474 
150.0 	 405.0 	 9 	 0.459791801129 
150.0 	 405.0 	 12 	 0.458076439057 
150.0 	 405.0 	 15 	 0.454853645716 
150.0 	 405.0 	 18 	 0.451804033671 
150.0 	 405.0 	 21 	 0.447023145113 
150.0 	 405.0 	 24 	 0.441925159846 
150.0 	 405.0 	 27 	 0.435478083048 
150.0 	 405.0 	 30 	 0.426725975428 
150.0 	 405.0 	 33 	 0.419006726895 
150.0 	 405.0 	 36 	 0.410904131089 
150.0 	 405.0 	 39 	 0.400983206187 
150.0 	 405.0 	 42 	 0.389547339831 
150.0 	 405.0 	 45 	 0.378470561657 
150.0 	 405.0 	 48 	 0.365248552714 
150.0 	 405.0 	 51 	 0.352515510474 
150.0 	 405.0 	 54 	 0.337895653401 
150.0 	 405.0 	 57 	 0.323323748265 
150.0 	 405.0 	 60 	 0.308538726721 
150.0 	 405.0 	 63 	 0.293118051443 
150.0 	 405.0 	 66 	 0.278370908652 
150.0 	 405.0 	 69 	 0.263786128912 
150.0 	 405.0 	 72 	 0.249877236042 
150.0 	 405.0 	 75 	 0.237206987296 
150.0 	 405.0 	 78 	 0.225999525938 
150.0 	 405.0 	 81 	 0.216698191319 
150.0 	 405.0 	 84 	 0.209537825737 
150.0 	 405.0 	 87 	 0.205240673576 
150.0 	 405.0 	 90 	 0.203728041802 
250.0 	 37.0 	 0 	 0.000349773593269 
250.0 	 37.0 	 3 	 0.000349427839763 
250.0 	 37.0 	 6 	 0.000353107437048 
250.0 	 37.0 	 9 	 0.000350203456845 
250.0 	 37.0 	 12 	 0.000350226448871 
250.0 	 37.0 	 15 	 0.000346891440939 
250.0 	 37.0 	 18 	 0.000348616541385 
250.0 	 37.0 	 21 	 0.000348353093512 
250.0 	 37.0 	 24 	 0.000346994992368 
250.0 	 37.0 	 27 	 0.000345413373805 
250.0 	 37.0 	 30 	 0.000347727128327 
250.0 	 37.0 	 33 	 0.000346008954592 
250.0 	 37.0 	 36 	 0.000344549339287 
250.0 	 37.0 	 39 	 0.000345902085326 
250.0 	 37.0 	 42 	 0.000344915232643 
250.0 	 37.0 	 45 	 0.000344992241379 
250.0 	 37.0 	 48 	 0.000340877716452 
250.0 	 37.0 	 51 	 0.000340529285393 
250.0 	 37.0 	 54 	 0.000339446681108 
250.0 	 37.0 	 57 	 0.000335464054741 
250.0 	 37.0 	 60 	 0.000333113629393 
250.0 	 37.0 	 63 	 0.00032925830318 
250.0 	 37.0 	 66 	 0.000327141290553 
250.0 	 37.0 	 69 	 0.000323143006325 
250.0 	 37.0 	 72 	 0.000317753675416 
250.0 	 37.0 	 75 	 0.000313330591678 
250.0 	 37.0 	 78 	 0.000310802167304 
250.0 	 37.0 	 81 	 0.000309120955433 
250.0 	 37.0 	 84 	 0.000305010621458 
250.0 	 37.0 	 87 	 0.00030363395207 
250.0 	 37.0 	 90 	 0.000303096869983 
250.0 	 43.0 	 0 	 0.000599126627502 
250.0 	 43.0 	 3 	 0.000598432966807 
250.0 	 43.0 	 6 	 0.000604298261759 
250.0 	 43.0 	 9 	 0.000599721335174 
250.0 	 43.0 	 12 	 0.000599533906506 
250.0 	 43.0 	 15 	 0.000593734444418 
250.0 	 43.0 	 18 	 0.00059653295234 
250.0 	 43.0 	 21 	 0.000596047034786 
250.0 	 43.0 	 24 	 0.000593891023026 
250.0 	 43.0 	 27 	 0.000590528832116 
250.0 	 43.0 	 30 	 0.000594260641673 
250.0 	 43.0 	 33 	 0.000591244146061 
250.0 	 43.0 	 36 	 0.000588485393972 
250.0 	 43.0 	 39 	 0.000590196932034 
250.0 	 43.0 	 42 	 0.000588004365863 
250.0 	 43.0 	 45 	 0.00058744079929 
250.0 	 43.0 	 48 	 0.000579911172689 
250.0 	 43.0 	 51 	 0.00057862559829 
250.0 	 43.0 	 54 	 0.000575828370937 
250.0 	 43.0 	 57 	 0.000567866843493 
250.0 	 43.0 	 60 	 0.000562634789684 
250.0 	 43.0 	 63 	 0.000555039621257 
250.0 	 43.0 	 66 	 0.000549549125434 
250.0 	 43.0 	 69 	 0.000541383987592 
250.0 	 43.0 	 72 	 0.0005311145846 
250.0 	 43.0 	 75 	 0.000521796993279 
250.0 	 43.0 	 78 	 0.000516207777263 
250.0 	 43.0 	 81 	 0.000512224627027 
250.0 	 43.0 	 84 	 0.000504727713132 
250.0 	 43.0 	 87 	 0.000501560517886 
250.0 	 43.0 	 90 	 0.000500574130864 
250.0 	 98.0 	 0 	 0.0102152432303 
250.0 	 98.0 	 3 	 0.0101878195058 
250.0 	 98.0 	 6 	 0.010211408044 
250.0 	 98.0 	 9 	 0.0101699548762 
250.0 	 98.0 	 12 	 0.0101490746241 
250.0 	 98.0 	 15 	 0.0100760682474 
250.0 	 98.0 	 18 	 0.0100884930219 
250.0 	 98.0 	 21 	 0.0100499716576 
250.0 	 98.0 	 24 	 0.0100073310535 
250.0 	 98.0 	 27 	 0.00989577909815 
250.0 	 98.0 	 30 	 0.00989665081608 
250.0 	 98.0 	 33 	 0.00980710787582 
250.0 	 98.0 	 36 	 0.00970853483188 
250.0 	 98.0 	 39 	 0.00963896131027 
250.0 	 98.0 	 42 	 0.00953710721689 
250.0 	 98.0 	 45 	 0.00940262144315 
250.0 	 98.0 	 48 	 0.00923207765329 
250.0 	 98.0 	 51 	 0.00907744644093 
250.0 	 98.0 	 54 	 0.00887847309816 
250.0 	 98.0 	 57 	 0.00864859754103 
250.0 	 98.0 	 60 	 0.00840641548741 
250.0 	 98.0 	 63 	 0.00813354914892 
250.0 	 98.0 	 66 	 0.00787670342135 
250.0 	 98.0 	 69 	 0.00759921865421 
250.0 	 98.0 	 72 	 0.00733451535809 
250.0 	 98.0 	 75 	 0.00705528994906 
250.0 	 98.0 	 78 	 0.00686617186177 
250.0 	 98.0 	 81 	 0.0066955475125 
250.0 	 98.0 	 84 	 0.00653687389451 
250.0 	 98.0 	 87 	 0.00645741578075 
250.0 	 98.0 	 90 	 0.00644301008317 
250.0 	 145.0 	 0 	 0.0354506541453 
250.0 	 145.0 	 3 	 0.0353785586022 
250.0 	 145.0 	 6 	 0.0353464913033 
250.0 	 145.0 	 9 	 0.0352106076144 
250.0 	 145.0 	 12 	 0.0351176876985 
250.0 	 145.0 	 15 	 0.0348714534603 
250.0 	 145.0 	 18 	 0.0348042641245 
250.0 	 145.0 	 21 	 0.0346214976572 
250.0 	 145.0 	 24 	 0.0343449619077 
250.0 	 145.0 	 27 	 0.0339124296271 
250.0 	 145.0 	 30 	 0.0337590594255 
250.0 	 145.0 	 33 	 0.0332847629152 
250.0 	 145.0 	 36 	 0.0328484569155 
250.0 	 145.0 	 39 	 0.0323907155954 
250.0 	 145.0 	 42 	 0.0318701733314 
250.0 	 145.0 	 45 	 0.0311902109944 
250.0 	 145.0 	 48 	 0.030472336378 
250.0 	 145.0 	 51 	 0.0296874437891 
250.0 	 145.0 	 54 	 0.0288144853376 
250.0 	 145.0 	 57 	 0.0278435331248 
250.0 	 145.0 	 60 	 0.0268127192222 
250.0 	 145.0 	 63 	 0.0257238019668 
250.0 	 145.0 	 66 	 0.0246812683009 
250.0 	 145.0 	 69 	 0.0235827994012 
250.0 	 145.0 	 72 	 0.0225787386708 
250.0 	 145.0 	 75 	 0.0216245670282 
250.0 	 145.0 	 78 	 0.0208305716925 
250.0 	 145.0 	 81 	 0.0201584846191 
250.0 	 145.0 	 84 	 0.0196305495165 
250.0 	 145.0 	 87 	 0.019325401675 
250.0 	 145.0 	 90 	 0.0192288030349 
250.0 	 203.0 	 0 	 0.0953600859993 
250.0 	 203.0 	 3 	 0.0952194711917 
250.0 	 203.0 	 6 	 0.0949522188657 
250.0 	 203.0 	 9 	 0.0945209494584 
250.0 	 203.0 	 12 	 0.0942271954172 
250.0 	 203.0 	 15 	 0.0936563095801 
250.0 	 203.0 	 18 	 0.0931120372169 
250.0 	 203.0 	 21 	 0.092485562598 
250.0 	 203.0 	 24 	 0.0913716188424 
250.0 	 203.0 	 27 	 0.0900994396561 
250.0 	 203.0 	 30 	 0.089268282687 
250.0 	 203.0 	 33 	 0.0877327478283 
250.0 	 203.0 	 36 	 0.0861925787084 
250.0 	 203.0 	 39 	 0.0845366797202 
250.0 	 203.0 	 42 	 0.0827088362329 
250.0 	 203.0 	 45 	 0.0804931229704 
250.0 	 203.0 	 48 	 0.078198850786 
250.0 	 203.0 	 51 	 0.0757349139803 
250.0 	 203.0 	 54 	 0.0731500691526 
250.0 	 203.0 	 57 	 0.0702789879196 
250.0 	 203.0 	 60 	 0.0672397321813 
250.0 	 203.0 	 63 	 0.0641340470665 
250.0 	 203.0 	 66 	 0.0611891678326 
250.0 	 203.0 	 69 	 0.0581544718497 
250.0 	 203.0 	 72 	 0.0553834966176 
250.0 	 203.0 	 75 	 0.0528305104726 
250.0 	 203.0 	 78 	 0.0505960440986 
250.0 	 203.0 	 81 	 0.0487430325501 
250.0 	 203.0 	 84 	 0.047303621357 
250.0 	 203.0 	 87 	 0.0464314936452 
250.0 	 203.0 	 90 	 0.0461341148966 
250.0 	 230.0 	 0 	 0.134520958507 
250.0 	 230.0 	 3 	 0.134355347001 
250.0 	 230.0 	 6 	 0.133951093399 
250.0 	 230.0 	 9 	 0.13330292269 
250.0 	 230.0 	 12 	 0.132858629668 
250.0 	 230.0 	 15 	 0.132067378008 
250.0 	 230.0 	 18 	 0.131109710181 
250.0 	 230.0 	 21 	 0.130175079548 
250.0 	 230.0 	 24 	 0.128438066089 
250.0 	 230.0 	 27 	 0.126549194896 
250.0 	 230.0 	 30 	 0.125237654292 
250.0 	 230.0 	 33 	 0.122893001282 
250.0 	 230.0 	 36 	 0.120540160084 
250.0 	 230.0 	 39 	 0.118022817516 
250.0 	 230.0 	 42 	 0.115270938122 
250.0 	 230.0 	 45 	 0.112019013011 
250.0 	 230.0 	 48 	 0.108600582325 
250.0 	 230.0 	 51 	 0.104982192957 
250.0 	 230.0 	 54 	 0.101231876158 
250.0 	 230.0 	 57 	 0.0970963196394 
250.0 	 230.0 	 60 	 0.0927677707312 
250.0 	 230.0 	 63 	 0.0883728744028 
250.0 	 230.0 	 66 	 0.0841445432541 
250.0 	 230.0 	 69 	 0.0798817978737 
250.0 	 230.0 	 72 	 0.0759519444344 
250.0 	 230.0 	 75 	 0.0723525838492 
250.0 	 230.0 	 78 	 0.0691645251153 
250.0 	 230.0 	 81 	 0.0665364967225 
250.0 	 230.0 	 84 	 0.0644952835081 
250.0 	 230.0 	 87 	 0.0632434667585 
250.0 	 230.0 	 90 	 0.0628210188386 
250.0 	 340.0 	 0 	 0.359800451973 
250.0 	 340.0 	 3 	 0.359412366131 
250.0 	 340.0 	 6 	 0.35830091832 
250.0 	 340.0 	 9 	 0.356518262604 
250.0 	 340.0 	 12 	 0.355225557068 
250.0 	 340.0 	 15 	 0.352868401983 
250.0 	 340.0 	 18 	 0.349511677006 
250.0 	 340.0 	 21 	 0.346201056221 
250.0 	 340.0 	 24 	 0.340917193869 
250.0 	 340.0 	 27 	 0.335354799011 
250.0 	 340.0 	 30 	 0.330634289959 
250.0 	 340.0 	 33 	 0.323324167707 
250.0 	 340.0 	 36 	 0.316080683449 
250.0 	 340.0 	 39 	 0.308170610645 
250.0 	 340.0 	 42 	 0.299871259907 
250.0 	 340.0 	 45 	 0.290594273785 
250.0 	 340.0 	 48 	 0.280590885857 
250.0 	 340.0 	 51 	 0.270227366665 
250.0 	 340.0 	 54 	 0.259733194092 
250.0 	 340.0 	 57 	 0.248208114484 
250.0 	 340.0 	 60 	 0.23664113281 
250.0 	 340.0 	 63 	 0.224871286729 
250.0 	 340.0 	 66 	 0.21343230603 
250.0 	 340.0 	 69 	 0.202038162926 
250.0 	 340.0 	 72 	 0.191387706974 
250.0 	 340.0 	 75 	 0.181649723628 
250.0 	 340.0 	 78 	 0.172893339374 
250.0 	 340.0 	 81 	 0.165716046074 
250.0 	 340.0 	 84 	 0.160104894617 
250.0 	 340.0 	 87 	 0.156602764109 
250.0 	 340.0 	 90 	 0.155483835915 
250.0 	 405.0 	 0 	 0.532170525942 
250.0 	 405.0 	 3 	 0.531560651217 
250.0 	 405.0 	 6 	 0.530111006651 
250.0 	 405.0 	 9 	 0.527639738474 
250.0 	 405.0 	 12 	 0.525808266554 
250.0 	 405.0 	 15 	 0.522288671885 
250.0 	 405.0 	 18 	 0.517159572993 
250.0 	 405.0 	 21 	 0.511967173968 
250.0 	 405.0 	 24 	 0.504184416685 
250.0 	 405.0 	 27 	 0.49585276023 
250.0 	 405.0 	 30 	 0.488562456522 
250.0 	 405.0 	 33 	 0.477239004527 
250.0 	 405.0 	 36 	 0.466346672926 
250.0 	 405.0 	 39 	 0.454341939841 
250.0 	 405.0 	 42 	 0.441729716216 
250.0 	 405.0 	 45 	 0.427948258076 
250.0 	 405.0 	 48 	 0.412990055237 
250.0 	 405.0 	 51 	 0.397423557196 
250.0 	 405.0 	 54 	 0.381729475413 
250.0 	 405.0 	 57 	 0.364623985444 
250.0 	 405.0 	 60 	 0.347416213904 
250.0 	 405.0 	 63 	 0.329908005152 
250.0 	 405.0 	 66 	 0.31290911809 
250.0 	 405.0 	 69 	 0.295963457976 
250.0 	 405.0 	 72 	 0.27999626771 
250.0 	 405.0 	 75 	 0.265545240794 
250.0 	 405.0 	 78 	 0.25243564621 
250.0 	 405.0 	 81 	 0.241729251299 
250.0 	 405.0 	 84 	 0.23327936903 
250.0 	 405.0 	 87 	 0.228033102308 
250.0 	 405.0 	 90 	 0.226288489256 
350.0 	 37.0 	 0 	 0.00044325573698 
350.0 	 37.0 	 3 	 0.000447036848426 
350.0 	 37.0 	 6 	 0.00044638102271 
350.0 	 37.0 	 9 	 0.000440297507237 
350.0 	 37.0 	 12 	 0.000438133637443 
350.0 	 37.0 	 15 	 0.000440077540487 
350.0 	 37.0 	 18 	 0.00043939412434 
350.0 	 37.0 	 21 	 0.000439820728287 
350.0 	 37.0 	 24 	 0.000438479332741 
350.0 	 37.0 	 27 	 0.000438828869745 
350.0 	 37.0 	 30 	 0.000435574363008 
350.0 	 37.0 	 33 	 0.000437306914035 
350.0 	 37.0 	 36 	 0.000435128026664 
350.0 	 37.0 	 39 	 0.000435010214358 
350.0 	 37.0 	 42 	 0.000434011021651 
350.0 	 37.0 	 45 	 0.000431803903565 
350.0 	 37.0 	 48 	 0.000433222249638 
350.0 	 37.0 	 51 	 0.000427628726255 
350.0 	 37.0 	 54 	 0.000426190473161 
350.0 	 37.0 	 57 	 0.000423642491013 
350.0 	 37.0 	 60 	 0.000418031447123 
350.0 	 37.0 	 63 	 0.000414682352937 
350.0 	 37.0 	 66 	 0.000412396945547 
350.0 	 37.0 	 69 	 0.000405377392679 
350.0 	 37.0 	 72 	 0.000400238354712 
350.0 	 37.0 	 75 	 0.000394578940257 
350.0 	 37.0 	 78 	 0.000392149468906 
350.0 	 37.0 	 81 	 0.00038569749894 
350.0 	 37.0 	 84 	 0.000383169656642 
350.0 	 37.0 	 87 	 0.000381376103986 
350.0 	 37.0 	 90 	 0.000381316208303 
350.0 	 43.0 	 0 	 0.000756816012153 
350.0 	 43.0 	 3 	 0.000762768443973 
350.0 	 43.0 	 6 	 0.000762055516542 
350.0 	 43.0 	 9 	 0.0007518503166 
350.0 	 43.0 	 12 	 0.000748621304819 
350.0 	 43.0 	 15 	 0.000751725519375 
350.0 	 43.0 	 18 	 0.000750095355624 
350.0 	 43.0 	 21 	 0.000750735290648 
350.0 	 43.0 	 24 	 0.000748364841865 
350.0 	 43.0 	 27 	 0.000748313037046 
350.0 	 43.0 	 30 	 0.000742378882432 
350.0 	 43.0 	 33 	 0.00074479822565 
350.0 	 43.0 	 36 	 0.000740869324953 
350.0 	 43.0 	 39 	 0.000739759188445 
350.0 	 43.0 	 42 	 0.000737423082181 
350.0 	 43.0 	 45 	 0.000732926423961 
350.0 	 43.0 	 48 	 0.000733999889643 
350.0 	 43.0 	 51 	 0.000723646842242 
350.0 	 43.0 	 54 	 0.000720091169068 
350.0 	 43.0 	 57 	 0.000713734426835 
350.0 	 43.0 	 60 	 0.000703233881221 
350.0 	 43.0 	 63 	 0.000695598316678 
350.0 	 43.0 	 66 	 0.000689056241253 
350.0 	 43.0 	 69 	 0.000675296183043 
350.0 	 43.0 	 72 	 0.00066491682578 
350.0 	 43.0 	 75 	 0.00065276981827 
350.0 	 43.0 	 78 	 0.00064698583942 
350.0 	 43.0 	 81 	 0.000635347334036 
350.0 	 43.0 	 84 	 0.000630004802087 
350.0 	 43.0 	 87 	 0.000626150523612 
350.0 	 43.0 	 90 	 0.000625730031469 
350.0 	 98.0 	 0 	 0.012568697239 
350.0 	 98.0 	 3 	 0.0126065638836 
350.0 	 98.0 	 6 	 0.0126119031559 
350.0 	 98.0 	 9 	 0.012476163822 
350.0 	 98.0 	 12 	 0.0124459451984 
350.0 	 98.0 	 15 	 0.0124292903568 
350.0 	 98.0 	 18 	 0.0124039518635 
350.0 	 98.0 	 21 	 0.0123727264802 
350.0 	 98.0 	 24 	 0.0122904888343 
350.0 	 98.0 	 27 	 0.0122048257838 
350.0 	 98.0 	 30 	 0.0120596176933 
350.0 	 98.0 	 33 	 0.0119969881128 
350.0 	 98.0 	 36 	 0.0118860750447 
350.0 	 98.0 	 39 	 0.0117459631513 
350.0 	 98.0 	 42 	 0.0116090624582 
350.0 	 98.0 	 45 	 0.0114241148334 
350.0 	 98.0 	 48 	 0.0112554653536 
350.0 	 98.0 	 51 	 0.0110012291919 
350.0 	 98.0 	 54 	 0.0107485166739 
350.0 	 98.0 	 57 	 0.0104507523577 
350.0 	 98.0 	 60 	 0.0101385972451 
350.0 	 98.0 	 63 	 0.0098228500213 
350.0 	 98.0 	 66 	 0.0094685702573 
350.0 	 98.0 	 69 	 0.0090938935976 
350.0 	 98.0 	 72 	 0.00877310139942 
350.0 	 98.0 	 75 	 0.00842662332463 
350.0 	 98.0 	 78 	 0.00816133236396 
350.0 	 98.0 	 81 	 0.00792717551696 
350.0 	 98.0 	 84 	 0.00775747178006 
350.0 	 98.0 	 87 	 0.00764974942314 
350.0 	 98.0 	 90 	 0.00761892450857 
350.0 	 145.0 	 0 	 0.0424240548574 
350.0 	 145.0 	 3 	 0.04246682119 
350.0 	 145.0 	 6 	 0.0424601491951 
350.0 	 145.0 	 9 	 0.0421149563454 
350.0 	 145.0 	 12 	 0.0419788081609 
350.0 	 145.0 	 15 	 0.0417451207005 
350.0 	 145.0 	 18 	 0.0415726844631 
350.0 	 145.0 	 21 	 0.0413833652102 
350.0 	 145.0 	 24 	 0.0409773718976 
350.0 	 145.0 	 27 	 0.0405476820134 
350.0 	 145.0 	 30 	 0.0399714168571 
350.0 	 145.0 	 33 	 0.0395693425499 
350.0 	 145.0 	 36 	 0.0389811937176 
350.0 	 145.0 	 39 	 0.0382911954485 
350.0 	 145.0 	 42 	 0.0375893060528 
350.0 	 145.0 	 45 	 0.0367670525275 
350.0 	 145.0 	 48 	 0.0359106753431 
350.0 	 145.0 	 51 	 0.0348376576267 
350.0 	 145.0 	 54 	 0.0337557662688 
350.0 	 145.0 	 57 	 0.0325152371489 
350.0 	 145.0 	 60 	 0.0312929694019 
350.0 	 145.0 	 63 	 0.0300037954413 
350.0 	 145.0 	 66 	 0.0286424868219 
350.0 	 145.0 	 69 	 0.0273153204881 
350.0 	 145.0 	 72 	 0.0261056702994 
350.0 	 145.0 	 75 	 0.0249323621802 
350.0 	 145.0 	 78 	 0.0239464119487 
350.0 	 145.0 	 81 	 0.0231217705123 
350.0 	 145.0 	 84 	 0.0225115213953 
350.0 	 145.0 	 87 	 0.0221188832484 
350.0 	 145.0 	 90 	 0.0219986122512 
350.0 	 203.0 	 0 	 0.109657228624 
350.0 	 203.0 	 3 	 0.109680489337 
350.0 	 203.0 	 6 	 0.10955824021 
350.0 	 203.0 	 9 	 0.108868674075 
350.0 	 203.0 	 12 	 0.108480483925 
350.0 	 203.0 	 15 	 0.107558444773 
350.0 	 203.0 	 18 	 0.106942348813 
350.0 	 203.0 	 21 	 0.10612807486 
350.0 	 203.0 	 24 	 0.104751706754 
350.0 	 203.0 	 27 	 0.103421480095 
350.0 	 203.0 	 30 	 0.101747677361 
350.0 	 203.0 	 33 	 0.100203157102 
350.0 	 203.0 	 36 	 0.0983563816898 
350.0 	 203.0 	 39 	 0.0962003699296 
350.0 	 203.0 	 42 	 0.093938291704 
350.0 	 203.0 	 45 	 0.0913815877192 
350.0 	 203.0 	 48 	 0.0887187427633 
350.0 	 203.0 	 51 	 0.0856469279878 
350.0 	 203.0 	 54 	 0.0825197106951 
350.0 	 203.0 	 57 	 0.0791269398086 
350.0 	 203.0 	 60 	 0.0757802880161 
350.0 	 203.0 	 63 	 0.0722250795715 
350.0 	 203.0 	 66 	 0.0686745798939 
350.0 	 203.0 	 69 	 0.0652325755709 
350.0 	 203.0 	 72 	 0.0620522356384 
350.0 	 203.0 	 75 	 0.0590534738057 
350.0 	 203.0 	 78 	 0.0564679323488 
350.0 	 203.0 	 81 	 0.0542981109374 
350.0 	 203.0 	 84 	 0.0526657893114 
350.0 	 203.0 	 87 	 0.0516397586816 
350.0 	 203.0 	 90 	 0.0513176104777 
350.0 	 230.0 	 0 	 0.151962469661 
350.0 	 230.0 	 3 	 0.151970054352 
350.0 	 230.0 	 6 	 0.151794771993 
350.0 	 230.0 	 9 	 0.150862018907 
350.0 	 230.0 	 12 	 0.150281931603 
350.0 	 230.0 	 15 	 0.148922424161 
350.0 	 230.0 	 18 	 0.148049305522 
350.0 	 230.0 	 21 	 0.146771948182 
350.0 	 230.0 	 24 	 0.144729446018 
350.0 	 230.0 	 27 	 0.142793963992 
350.0 	 230.0 	 30 	 0.140367041671 
350.0 	 230.0 	 33 	 0.138040881002 
350.0 	 230.0 	 36 	 0.135312180364 
350.0 	 230.0 	 39 	 0.132190863931 
350.0 	 230.0 	 42 	 0.128866355264 
350.0 	 230.0 	 45 	 0.125198672855 
350.0 	 230.0 	 48 	 0.121348749244 
350.0 	 230.0 	 51 	 0.116964067662 
350.0 	 230.0 	 54 	 0.112571771586 
350.0 	 230.0 	 57 	 0.107829998576 
350.0 	 230.0 	 60 	 0.10313958987 
350.0 	 230.0 	 63 	 0.0981917114494 
350.0 	 230.0 	 66 	 0.0932805345891 
350.0 	 230.0 	 69 	 0.0885430754659 
350.0 	 230.0 	 72 	 0.0841176541088 
350.0 	 230.0 	 75 	 0.0799755485294 
350.0 	 230.0 	 78 	 0.0763842047689 
350.0 	 230.0 	 81 	 0.0733473704693 
350.0 	 230.0 	 84 	 0.0710524277327 
350.0 	 230.0 	 87 	 0.0696155981658 
350.0 	 230.0 	 90 	 0.0691601441739 
350.0 	 340.0 	 0 	 0.382444882372 
350.0 	 340.0 	 3 	 0.382052087763 
350.0 	 340.0 	 6 	 0.381860667446 
350.0 	 340.0 	 9 	 0.379715257862 
350.0 	 340.0 	 12 	 0.37800657151 
350.0 	 340.0 	 15 	 0.374596202352 
350.0 	 340.0 	 18 	 0.372194582203 
350.0 	 340.0 	 21 	 0.368556016662 
350.0 	 340.0 	 24 	 0.362909668663 
350.0 	 340.0 	 27 	 0.35778492091 
350.0 	 340.0 	 30 	 0.351015025356 
350.0 	 340.0 	 33 	 0.344513589123 
350.0 	 340.0 	 36 	 0.336812520006 
350.0 	 340.0 	 39 	 0.328523629883 
350.0 	 340.0 	 42 	 0.319289022663 
350.0 	 340.0 	 45 	 0.309650623777 
350.0 	 340.0 	 48 	 0.299277776459 
350.0 	 340.0 	 51 	 0.288090670088 
350.0 	 340.0 	 54 	 0.276620322445 
350.0 	 340.0 	 57 	 0.26453822253 
350.0 	 340.0 	 60 	 0.252520763853 
350.0 	 340.0 	 63 	 0.24011337159 
350.0 	 340.0 	 66 	 0.227831625917 
350.0 	 340.0 	 69 	 0.216071614602 
350.0 	 340.0 	 72 	 0.204754674414 
350.0 	 340.0 	 75 	 0.194272124746 
350.0 	 340.0 	 78 	 0.185020470598 
350.0 	 340.0 	 81 	 0.177192324379 
350.0 	 340.0 	 84 	 0.171110206821 
350.0 	 340.0 	 87 	 0.167421424368 
350.0 	 340.0 	 90 	 0.166204059103 
350.0 	 405.0 	 0 	 0.550966612254 
350.0 	 405.0 	 3 	 0.550250402842 
350.0 	 405.0 	 6 	 0.550205937777 
350.0 	 405.0 	 9 	 0.547399393473 
350.0 	 405.0 	 12 	 0.545292726908 
350.0 	 405.0 	 15 	 0.54045151845 
350.0 	 405.0 	 18 	 0.537198654566 
350.0 	 405.0 	 21 	 0.532040766631 
350.0 	 405.0 	 24 	 0.524057797347 
350.0 	 405.0 	 27 	 0.516683629904 
350.0 	 405.0 	 30 	 0.506949178133 
350.0 	 405.0 	 33 	 0.497560343895 
350.0 	 405.0 	 36 	 0.486535838995 
350.0 	 405.0 	 39 	 0.474482736741 
350.0 	 405.0 	 42 	 0.461175791178 
350.0 	 405.0 	 45 	 0.447107753907 
350.0 	 405.0 	 48 	 0.43215715066 
350.0 	 405.0 	 51 	 0.41606401578 
350.0 	 405.0 	 54 	 0.399277082835 
350.0 	 405.0 	 57 	 0.38182311431 
350.0 	 405.0 	 60 	 0.364354304228 
350.0 	 405.0 	 63 	 0.346516064558 
350.0 	 405.0 	 66 	 0.328743389998 
350.0 	 405.0 	 69 	 0.31185208932 
350.0 	 405.0 	 72 	 0.295484862481 
350.0 	 405.0 	 75 	 0.280254177008 
350.0 	 405.0 	 78 	 0.266754917059 
350.0 	 405.0 	 81 	 0.255364916478 
350.0 	 405.0 	 84 	 0.246459818635 
350.0 	 405.0 	 87 	 0.241058937464 
350.0 	 405.0 	 90 	 0.23923819438 
450.0 	 37.0 	 0 	 0.000584581434749 
450.0 	 37.0 	 3 	 0.000581905977823 
450.0 	 37.0 	 6 	 0.000586156534053 
450.0 	 37.0 	 9 	 0.000588681815214 
450.0 	 37.0 	 12 	 0.000587723309662 
450.0 	 37.0 	 15 	 0.000582387588009 
450.0 	 37.0 	 18 	 0.000586335464403 
450.0 	 37.0 	 21 	 0.00058391897336 
450.0 	 37.0 	 24 	 0.000585139646217 
450.0 	 37.0 	 27 	 0.000583421472482 
450.0 	 37.0 	 30 	 0.000579992459178 
450.0 	 37.0 	 33 	 0.000575330607615 
450.0 	 37.0 	 36 	 0.000576202616583 
450.0 	 37.0 	 39 	 0.000576160066783 
450.0 	 37.0 	 42 	 0.000573094385698 
450.0 	 37.0 	 45 	 0.000570503679126 
450.0 	 37.0 	 48 	 0.000567702144406 
450.0 	 37.0 	 51 	 0.000563072132434 
450.0 	 37.0 	 54 	 0.000558773438468 
450.0 	 37.0 	 57 	 0.000551707785133 
450.0 	 37.0 	 60 	 0.000543169361561 
450.0 	 37.0 	 63 	 0.000536759883187 
450.0 	 37.0 	 66 	 0.000527272209082 
450.0 	 37.0 	 69 	 0.000516732897166 
450.0 	 37.0 	 72 	 0.000507631372682 
450.0 	 37.0 	 75 	 0.00049968695829 
450.0 	 37.0 	 78 	 0.000491953255631 
450.0 	 37.0 	 81 	 0.000485178116731 
450.0 	 37.0 	 84 	 0.000480753694217 
450.0 	 37.0 	 87 	 0.000477665777806 
450.0 	 37.0 	 90 	 0.000475267971422 
450.0 	 43.0 	 0 	 0.00098979089439 
450.0 	 43.0 	 3 	 0.000985400406943 
450.0 	 43.0 	 6 	 0.000991972750352 
450.0 	 43.0 	 9 	 0.000996064516083 
450.0 	 43.0 	 12 	 0.00099437567901 
450.0 	 43.0 	 15 	 0.000985145108142 
450.0 	 43.0 	 18 	 0.000990977748596 
450.0 	 43.0 	 21 	 0.000987051641868 
450.0 	 43.0 	 24 	 0.000988231394739 
450.0 	 43.0 	 27 	 0.000984165123963 
450.0 	 43.0 	 30 	 0.000978673347571 
450.0 	 43.0 	 33 	 0.000970503087455 
450.0 	 43.0 	 36 	 0.000970298429319 
450.0 	 43.0 	 39 	 0.000968857556881 
450.0 	 43.0 	 42 	 0.000961440853142 
450.0 	 43.0 	 45 	 0.000956251989418 
450.0 	 43.0 	 48 	 0.000950445193165 
450.0 	 43.0 	 51 	 0.000940947099888 
450.0 	 43.0 	 54 	 0.000930632935205 
450.0 	 43.0 	 57 	 0.000917210248598 
450.0 	 43.0 	 60 	 0.000900442484134 
450.0 	 43.0 	 63 	 0.00088625029225 
450.0 	 43.0 	 66 	 0.000867357249671 
450.0 	 43.0 	 69 	 0.000847016582565 
450.0 	 43.0 	 72 	 0.000828869180122 
450.0 	 43.0 	 75 	 0.000812339950652 
450.0 	 43.0 	 78 	 0.000797780119182 
450.0 	 43.0 	 81 	 0.000784807144963 
450.0 	 43.0 	 84 	 0.000775601021313 
450.0 	 43.0 	 87 	 0.000769578041808 
450.0 	 43.0 	 90 	 0.000766527145469 
450.0 	 98.0 	 0 	 0.0152739527624 
450.0 	 98.0 	 3 	 0.0152338760893 
450.0 	 98.0 	 6 	 0.0152686330478 
450.0 	 98.0 	 9 	 0.0152934211295 
450.0 	 98.0 	 12 	 0.0152296870004 
450.0 	 98.0 	 15 	 0.0151416043739 
450.0 	 98.0 	 18 	 0.0151052418153 
450.0 	 98.0 	 21 	 0.0150203107845 
450.0 	 98.0 	 24 	 0.0149530897837 
450.0 	 98.0 	 27 	 0.0148207153182 
450.0 	 98.0 	 30 	 0.0146704929869 
450.0 	 98.0 	 33 	 0.0144927631121 
450.0 	 98.0 	 36 	 0.0143113954912 
450.0 	 98.0 	 39 	 0.0141432731401 
450.0 	 98.0 	 42 	 0.0138634628605 
450.0 	 98.0 	 45 	 0.0136236398469 
450.0 	 98.0 	 48 	 0.013351011927 
450.0 	 98.0 	 51 	 0.0130099988531 
450.0 	 98.0 	 54 	 0.0126383247774 
450.0 	 98.0 	 57 	 0.0122556685458 
450.0 	 98.0 	 60 	 0.0118188708078 
450.0 	 98.0 	 63 	 0.0113672482769 
450.0 	 98.0 	 66 	 0.0109068694513 
450.0 	 98.0 	 69 	 0.0104502690013 
450.0 	 98.0 	 72 	 0.0100243565615 
450.0 	 98.0 	 75 	 0.00962548134732 
450.0 	 98.0 	 78 	 0.00928246406722 
450.0 	 98.0 	 81 	 0.00899968379992 
450.0 	 98.0 	 84 	 0.00877583948779 
450.0 	 98.0 	 87 	 0.00864955028403 
450.0 	 98.0 	 90 	 0.00861315326649 
450.0 	 145.0 	 0 	 0.0492616463863 
450.0 	 145.0 	 3 	 0.0491733048521 
450.0 	 145.0 	 6 	 0.0492034871541 
450.0 	 145.0 	 9 	 0.0492005516254 
450.0 	 145.0 	 12 	 0.0489005279206 
450.0 	 145.0 	 15 	 0.0486321989857 
450.0 	 145.0 	 18 	 0.0483437087797 
450.0 	 145.0 	 21 	 0.0479738172554 
450.0 	 145.0 	 24 	 0.0475613754653 
450.0 	 145.0 	 27 	 0.0470093284212 
450.0 	 145.0 	 30 	 0.0463683810495 
450.0 	 145.0 	 33 	 0.0456411820315 
450.0 	 145.0 	 36 	 0.0448137205504 
450.0 	 145.0 	 39 	 0.0440116580986 
450.0 	 145.0 	 42 	 0.0429495778345 
450.0 	 145.0 	 45 	 0.0418858547174 
450.0 	 145.0 	 48 	 0.0407316182219 
450.0 	 145.0 	 51 	 0.0394347962402 
450.0 	 145.0 	 54 	 0.0380256269537 
450.0 	 145.0 	 57 	 0.036604905542 
450.0 	 145.0 	 60 	 0.0350344870649 
450.0 	 145.0 	 63 	 0.0334892440997 
450.0 	 145.0 	 66 	 0.0319349077009 
450.0 	 145.0 	 69 	 0.0304165576063 
450.0 	 145.0 	 72 	 0.0289730616324 
450.0 	 145.0 	 75 	 0.0276453029774 
450.0 	 145.0 	 78 	 0.0264875665717 
450.0 	 145.0 	 81 	 0.0255207978599 
450.0 	 145.0 	 84 	 0.0247809775584 
450.0 	 145.0 	 87 	 0.0243134461753 
450.0 	 145.0 	 90 	 0.0241762716733 
450.0 	 203.0 	 0 	 0.122122094666 
450.0 	 203.0 	 3 	 0.121970743572 
450.0 	 203.0 	 6 	 0.121935129797 
450.0 	 203.0 	 9 	 0.121710301077 
450.0 	 203.0 	 12 	 0.120979339515 
450.0 	 203.0 	 15 	 0.120274283623 
450.0 	 203.0 	 18 	 0.119223423933 
450.0 	 203.0 	 21 	 0.118095353877 
450.0 	 203.0 	 24 	 0.116702557241 
450.0 	 203.0 	 27 	 0.115078055 
450.0 	 203.0 	 30 	 0.113246024286 
450.0 	 203.0 	 33 	 0.111110225951 
450.0 	 203.0 	 36 	 0.108641543125 
450.0 	 203.0 	 39 	 0.106246144211 
450.0 	 203.0 	 42 	 0.103310578203 
450.0 	 203.0 	 45 	 0.100331031417 
450.0 	 203.0 	 48 	 0.0971590882891 
450.0 	 203.0 	 51 	 0.0936965650671 
450.0 	 203.0 	 54 	 0.0899925238245 
450.0 	 203.0 	 57 	 0.086329356467 
450.0 	 203.0 	 60 	 0.0823527431839 
450.0 	 203.0 	 63 	 0.0785017615908 
450.0 	 203.0 	 66 	 0.0745932913177 
450.0 	 203.0 	 69 	 0.0708471542948 
450.0 	 203.0 	 72 	 0.0672686106317 
450.0 	 203.0 	 75 	 0.0639324492567 
450.0 	 203.0 	 78 	 0.0610186538451 
450.0 	 203.0 	 81 	 0.0585523663812 
450.0 	 203.0 	 84 	 0.056699500119 
450.0 	 203.0 	 87 	 0.0554541541987 
450.0 	 203.0 	 90 	 0.0550867921465 
450.0 	 230.0 	 0 	 0.16655763551 
450.0 	 230.0 	 3 	 0.166354517781 
450.0 	 230.0 	 6 	 0.166305299246 
450.0 	 230.0 	 9 	 0.165924261653 
450.0 	 230.0 	 12 	 0.164944659316 
450.0 	 230.0 	 15 	 0.163927565658 
450.0 	 230.0 	 18 	 0.162406961763 
450.0 	 230.0 	 21 	 0.160807411515 
450.0 	 230.0 	 24 	 0.158811177456 
450.0 	 230.0 	 27 	 0.156492601478 
450.0 	 230.0 	 30 	 0.153886895025 
450.0 	 230.0 	 33 	 0.150845940554 
450.0 	 230.0 	 36 	 0.147383462035 
450.0 	 230.0 	 39 	 0.143984179342 
450.0 	 230.0 	 42 	 0.139867763364 
450.0 	 230.0 	 45 	 0.135720889413 
450.0 	 230.0 	 48 	 0.131319563234 
450.0 	 230.0 	 51 	 0.126549478018 
450.0 	 230.0 	 54 	 0.12145572468 
450.0 	 230.0 	 57 	 0.116425681257 
450.0 	 230.0 	 60 	 0.111006464207 
450.0 	 230.0 	 63 	 0.105746518218 
450.0 	 230.0 	 66 	 0.100381794715 
450.0 	 230.0 	 69 	 0.0952971608875 
450.0 	 230.0 	 72 	 0.0904016227958 
450.0 	 230.0 	 75 	 0.0858444826243 
450.0 	 230.0 	 78 	 0.0818353550074 
450.0 	 230.0 	 81 	 0.0784400509236 
450.0 	 230.0 	 84 	 0.0758903132317 
450.0 	 230.0 	 87 	 0.0741689087389 
450.0 	 230.0 	 90 	 0.0736529709337 
450.0 	 340.0 	 0 	 0.399345511177 
450.0 	 340.0 	 3 	 0.399120265224 
450.0 	 340.0 	 6 	 0.398966783264 
450.0 	 340.0 	 9 	 0.398110979774 
450.0 	 340.0 	 12 	 0.396138483265 
450.0 	 340.0 	 15 	 0.393698984363 
450.0 	 340.0 	 18 	 0.390119963863 
450.0 	 340.0 	 21 	 0.386230760792 
450.0 	 340.0 	 24 	 0.381394797542 
450.0 	 340.0 	 27 	 0.375749582031 
450.0 	 340.0 	 30 	 0.369073802212 
450.0 	 340.0 	 33 	 0.361511045673 
450.0 	 340.0 	 36 	 0.353152269104 
450.0 	 340.0 	 39 	 0.344745331982 
450.0 	 340.0 	 42 	 0.334564143398 
450.0 	 340.0 	 45 	 0.324631684997 
450.0 	 340.0 	 48 	 0.313653641918 
450.0 	 340.0 	 51 	 0.301982218006 
450.0 	 340.0 	 54 	 0.28958659766 
450.0 	 340.0 	 57 	 0.277456575611 
450.0 	 340.0 	 60 	 0.264379852989 
450.0 	 340.0 	 63 	 0.251729452589 
450.0 	 340.0 	 66 	 0.238579401353 
450.0 	 340.0 	 69 	 0.226376929858 
450.0 	 340.0 	 72 	 0.214449489096 
450.0 	 340.0 	 75 	 0.203397506454 
450.0 	 340.0 	 78 	 0.193518215397 
450.0 	 340.0 	 81 	 0.18520938752 
450.0 	 340.0 	 84 	 0.178919428566 
450.0 	 340.0 	 87 	 0.174678841212 
450.0 	 340.0 	 90 	 0.173375183323 
450.0 	 405.0 	 0 	 0.564507237826 
450.0 	 405.0 	 3 	 0.564505390082 
450.0 	 405.0 	 6 	 0.564501992617 
450.0 	 405.0 	 9 	 0.563579908762 
450.0 	 405.0 	 12 	 0.561251691733 
450.0 	 405.0 	 15 	 0.558316461001 
450.0 	 405.0 	 18 	 0.553748718653 
450.0 	 405.0 	 21 	 0.548569373045 
450.0 	 405.0 	 24 	 0.54202889577 
450.0 	 405.0 	 27 	 0.534372083102 
450.0 	 405.0 	 30 	 0.525066129122 
450.0 	 405.0 	 33 	 0.514462462817 
450.0 	 405.0 	 36 	 0.503097764407 
450.0 	 405.0 	 39 	 0.491214624796 
450.0 	 405.0 	 42 	 0.476855120812 
450.0 	 405.0 	 45 	 0.46290924326 
450.0 	 405.0 	 48 	 0.447270295773 
450.0 	 405.0 	 51 	 0.430724016581 
450.0 	 405.0 	 54 	 0.413049093638 
450.0 	 405.0 	 57 	 0.395724795018 
450.0 	 405.0 	 60 	 0.377204260979 
450.0 	 405.0 	 63 	 0.359272054587 
450.0 	 405.0 	 66 	 0.340485922251 
450.0 	 405.0 	 69 	 0.323131910715 
450.0 	 405.0 	 72 	 0.306177131091 
450.0 	 405.0 	 75 	 0.290518394862 
450.0 	 405.0 	 78 	 0.276508084689 
450.0 	 405.0 	 81 	 0.264682046328 
450.0 	 405.0 	 84 	 0.255697480593 
450.0 	 405.0 	 87 	 0.249644122277 
450.0 	 405.0 	 90 	 0.247792742405 
550.0 	 37.0 	 0 	 0.000678482615411 
550.0 	 37.0 	 3 	 0.000679747584298 
550.0 	 37.0 	 6 	 0.00068240325062 
550.0 	 37.0 	 9 	 0.000681709066055 
550.0 	 37.0 	 12 	 0.000687952652596 
550.0 	 37.0 	 15 	 0.000680497240763 
550.0 	 37.0 	 18 	 0.000675809079338 
550.0 	 37.0 	 21 	 0.000676232365448 
550.0 	 37.0 	 24 	 0.000677326029189 
550.0 	 37.0 	 27 	 0.00067361593109 
550.0 	 37.0 	 30 	 0.000676100525096 
550.0 	 37.0 	 33 	 0.000673772800736 
550.0 	 37.0 	 36 	 0.000668128636688 
550.0 	 37.0 	 39 	 0.000662238661688 
550.0 	 37.0 	 42 	 0.000656656023137 
550.0 	 37.0 	 45 	 0.000657980131007 
550.0 	 37.0 	 48 	 0.000654062406182 
550.0 	 37.0 	 51 	 0.000646994599163 
550.0 	 37.0 	 54 	 0.000642498173773 
550.0 	 37.0 	 57 	 0.000633271677442 
550.0 	 37.0 	 60 	 0.000622400232613 
550.0 	 37.0 	 63 	 0.000615015717711 
550.0 	 37.0 	 66 	 0.000603798344753 
550.0 	 37.0 	 69 	 0.000589565232884 
550.0 	 37.0 	 72 	 0.00058010712827 
550.0 	 37.0 	 75 	 0.000565883678872 
550.0 	 37.0 	 78 	 0.000557309341173 
550.0 	 37.0 	 81 	 0.00054773848832 
550.0 	 37.0 	 84 	 0.000538382596358 
550.0 	 37.0 	 87 	 0.000538794706598 
550.0 	 37.0 	 90 	 0.000536582000576 
550.0 	 43.0 	 0 	 0.00114630349476 
550.0 	 43.0 	 3 	 0.00114868593432 
550.0 	 43.0 	 6 	 0.0011518169244 
550.0 	 43.0 	 9 	 0.00115077686992 
550.0 	 43.0 	 12 	 0.00116048695549 
550.0 	 43.0 	 15 	 0.00114892819461 
550.0 	 43.0 	 18 	 0.00114075828374 
550.0 	 43.0 	 21 	 0.00114060089022 
550.0 	 43.0 	 24 	 0.00114177726705 
550.0 	 43.0 	 27 	 0.00113534927864 
550.0 	 43.0 	 30 	 0.00113872997958 
550.0 	 43.0 	 33 	 0.00113273086522 
550.0 	 43.0 	 36 	 0.00112289260637 
550.0 	 43.0 	 39 	 0.00111217936996 
550.0 	 43.0 	 42 	 0.00110216404341 
550.0 	 43.0 	 45 	 0.00110125251144 
550.0 	 43.0 	 48 	 0.00109236850899 
550.0 	 43.0 	 51 	 0.00107784919005 
550.0 	 43.0 	 54 	 0.00106741884288 
550.0 	 43.0 	 57 	 0.00104959356163 
550.0 	 43.0 	 60 	 0.00102901086707 
550.0 	 43.0 	 63 	 0.00101238571137 
550.0 	 43.0 	 66 	 0.000989191937559 
550.0 	 43.0 	 69 	 0.000961960414724 
550.0 	 43.0 	 72 	 0.00094325759478 
550.0 	 43.0 	 75 	 0.00091738440592 
550.0 	 43.0 	 78 	 0.000898751202339 
550.0 	 43.0 	 81 	 0.000881703808271 
550.0 	 43.0 	 84 	 0.000864839302675 
550.0 	 43.0 	 87 	 0.000863765138501 
550.0 	 43.0 	 90 	 0.00086021831289 
550.0 	 98.0 	 0 	 0.0172632875841 
550.0 	 98.0 	 3 	 0.0172882060509 
550.0 	 98.0 	 6 	 0.0172726939421 
550.0 	 98.0 	 9 	 0.0172040815454 
550.0 	 98.0 	 12 	 0.0172625816416 
550.0 	 98.0 	 15 	 0.017134632821 
550.0 	 98.0 	 18 	 0.016977401356 
550.0 	 98.0 	 21 	 0.0168916600745 
550.0 	 98.0 	 24 	 0.0168013087462 
550.0 	 98.0 	 27 	 0.0166373717587 
550.0 	 98.0 	 30 	 0.0164818278502 
550.0 	 98.0 	 33 	 0.0162847618561 
550.0 	 98.0 	 36 	 0.0160471553903 
550.0 	 98.0 	 39 	 0.0158107391547 
550.0 	 98.0 	 42 	 0.015520898531 
550.0 	 98.0 	 45 	 0.0152284204017 
550.0 	 98.0 	 48 	 0.0148585214268 
550.0 	 98.0 	 51 	 0.0144611651998 
550.0 	 98.0 	 54 	 0.0140388709481 
550.0 	 98.0 	 57 	 0.0135545263987 
550.0 	 98.0 	 60 	 0.0130560657929 
550.0 	 98.0 	 63 	 0.0125533695321 
550.0 	 98.0 	 66 	 0.0119987967412 
550.0 	 98.0 	 69 	 0.011474875639 
550.0 	 98.0 	 72 	 0.0109882484179 
550.0 	 98.0 	 75 	 0.0105206583615 
550.0 	 98.0 	 78 	 0.0101053043257 
550.0 	 98.0 	 81 	 0.00978564089048 
550.0 	 98.0 	 84 	 0.00952127659577 
550.0 	 98.0 	 87 	 0.00937306126463 
550.0 	 98.0 	 90 	 0.00932957595098 
550.0 	 145.0 	 0 	 0.0541425701641 
550.0 	 145.0 	 3 	 0.0542359371148 
550.0 	 145.0 	 6 	 0.0541541409157 
550.0 	 145.0 	 9 	 0.0538687501513 
550.0 	 145.0 	 12 	 0.0538923386894 
550.0 	 145.0 	 15 	 0.0534681659602 
550.0 	 145.0 	 18 	 0.0529397149049 
550.0 	 145.0 	 21 	 0.0525420364402 
550.0 	 145.0 	 24 	 0.0520285014473 
550.0 	 145.0 	 27 	 0.0513337869607 
550.0 	 145.0 	 30 	 0.050613174256 
550.0 	 145.0 	 33 	 0.0498248953782 
550.0 	 145.0 	 36 	 0.0488756802343 
550.0 	 145.0 	 39 	 0.0478675496243 
550.0 	 145.0 	 42 	 0.0467354376279 
550.0 	 145.0 	 45 	 0.0455113444887 
550.0 	 145.0 	 48 	 0.0441565458141 
550.0 	 145.0 	 51 	 0.042659888085 
550.0 	 145.0 	 54 	 0.0411628354751 
550.0 	 145.0 	 57 	 0.0394557696246 
550.0 	 145.0 	 60 	 0.0377844665609 
550.0 	 145.0 	 63 	 0.0360899512135 
550.0 	 145.0 	 66 	 0.0343324896358 
550.0 	 145.0 	 69 	 0.0326536540352 
550.0 	 145.0 	 72 	 0.0310715791248 
550.0 	 145.0 	 75 	 0.0295933951102 
550.0 	 145.0 	 78 	 0.0282929744981 
550.0 	 145.0 	 81 	 0.0272395145558 
550.0 	 145.0 	 84 	 0.0264025982879 
550.0 	 145.0 	 87 	 0.0258957688175 
550.0 	 145.0 	 90 	 0.0257323645465 
550.0 	 203.0 	 0 	 0.130071268117 
550.0 	 203.0 	 3 	 0.130288735663 
550.0 	 203.0 	 6 	 0.130076110994 
550.0 	 203.0 	 9 	 0.129486442243 
550.0 	 203.0 	 12 	 0.129235700404 
550.0 	 203.0 	 15 	 0.128210426008 
550.0 	 203.0 	 18 	 0.126855955159 
550.0 	 203.0 	 21 	 0.125649408137 
550.0 	 203.0 	 24 	 0.124049783384 
550.0 	 203.0 	 27 	 0.122193270063 
550.0 	 203.0 	 30 	 0.120140106117 
550.0 	 203.0 	 33 	 0.1178595281 
550.0 	 203.0 	 36 	 0.115325868761 
550.0 	 203.0 	 39 	 0.112507492935 
550.0 	 203.0 	 42 	 0.109514386093 
550.0 	 203.0 	 45 	 0.106227048373 
550.0 	 203.0 	 48 	 0.102766410147 
550.0 	 203.0 	 51 	 0.0989611378663 
550.0 	 203.0 	 54 	 0.0952100462072 
550.0 	 203.0 	 57 	 0.0910356572621 
550.0 	 203.0 	 60 	 0.0869383371227 
550.0 	 203.0 	 63 	 0.0828037566297 
550.0 	 203.0 	 66 	 0.0785908258312 
550.0 	 203.0 	 69 	 0.0745611867659 
550.0 	 203.0 	 72 	 0.0707949182742 
550.0 	 203.0 	 75 	 0.0672241902702 
550.0 	 203.0 	 78 	 0.0640716559046 
550.0 	 203.0 	 81 	 0.0614786303394 
550.0 	 203.0 	 84 	 0.0594344666951 
550.0 	 203.0 	 87 	 0.0581848255151 
550.0 	 203.0 	 90 	 0.0577537274711 
550.0 	 230.0 	 0 	 0.175247024143 
550.0 	 230.0 	 3 	 0.175528045141 
550.0 	 230.0 	 6 	 0.175238455975 
550.0 	 230.0 	 9 	 0.17448357805 
550.0 	 230.0 	 12 	 0.174067507827 
550.0 	 230.0 	 15 	 0.172731082284 
550.0 	 230.0 	 18 	 0.170881252134 
550.0 	 230.0 	 21 	 0.169206451022 
550.0 	 230.0 	 24 	 0.166946123683 
550.0 	 230.0 	 27 	 0.164366643274 
550.0 	 230.0 	 30 	 0.161519895637 
550.0 	 230.0 	 33 	 0.158349912011 
550.0 	 230.0 	 36 	 0.154865916216 
550.0 	 230.0 	 39 	 0.150983612382 
550.0 	 230.0 	 42 	 0.146872232997 
550.0 	 230.0 	 45 	 0.142384301269 
550.0 	 230.0 	 48 	 0.137657831752 
550.0 	 230.0 	 51 	 0.132533441627 
550.0 	 230.0 	 54 	 0.12742802068 
550.0 	 230.0 	 57 	 0.121791894877 
550.0 	 230.0 	 60 	 0.116254101836 
550.0 	 230.0 	 63 	 0.110659676933 
550.0 	 230.0 	 66 	 0.105010728681 
550.0 	 230.0 	 69 	 0.0995516733763 
550.0 	 230.0 	 72 	 0.0944788561699 
550.0 	 230.0 	 75 	 0.0896670179007 
550.0 	 230.0 	 78 	 0.0853864507315 
550.0 	 230.0 	 81 	 0.0818731145499 
550.0 	 230.0 	 84 	 0.0790958063242 
550.0 	 230.0 	 87 	 0.077394980335 
550.0 	 230.0 	 90 	 0.0768117563365 
550.0 	 340.0 	 0 	 0.405460351684 
550.0 	 340.0 	 3 	 0.405918890217 
550.0 	 340.0 	 6 	 0.405570977905 
550.0 	 340.0 	 9 	 0.404376679638 
550.0 	 340.0 	 12 	 0.403547817448 
550.0 	 340.0 	 15 	 0.401017063835 
550.0 	 340.0 	 18 	 0.397138947227 
550.0 	 340.0 	 21 	 0.393703156689 
550.0 	 340.0 	 24 	 0.38820850251 
550.0 	 340.0 	 27 	 0.382283562401 
550.0 	 340.0 	 30 	 0.375957542637 
550.0 	 340.0 	 33 	 0.368558907488 
550.0 	 340.0 	 36 	 0.360553169229 
550.0 	 340.0 	 39 	 0.351480954864 
550.0 	 340.0 	 42 	 0.341981226185 
550.0 	 340.0 	 45 	 0.33163666127 
550.0 	 340.0 	 48 	 0.320745462158 
550.0 	 340.0 	 51 	 0.308701211193 
550.0 	 340.0 	 54 	 0.296676301935 
550.0 	 340.0 	 57 	 0.283543282726 
550.0 	 340.0 	 60 	 0.270490819195 
550.0 	 340.0 	 63 	 0.257366740683 
550.0 	 340.0 	 66 	 0.244400480369 
550.0 	 340.0 	 69 	 0.231589937189 
550.0 	 340.0 	 72 	 0.219728225449 
550.0 	 340.0 	 75 	 0.208614909628 
550.0 	 340.0 	 78 	 0.198510476926 
550.0 	 340.0 	 81 	 0.190219843367 
550.0 	 340.0 	 84 	 0.183551812151 
550.0 	 340.0 	 87 	 0.179544413069 
550.0 	 340.0 	 90 	 0.17824191747 
550.0 	 405.0 	 0 	 0.565426699076 
550.0 	 405.0 	 3 	 0.565908364211 
550.0 	 405.0 	 6 	 0.565928808604 
550.0 	 405.0 	 9 	 0.564802400027 
550.0 	 405.0 	 12 	 0.564113429938 
550.0 	 405.0 	 15 	 0.561215750132 
550.0 	 405.0 	 18 	 0.556444398318 
550.0 	 405.0 	 21 	 0.55212663785 
550.0 	 405.0 	 24 	 0.544785491381 
550.0 	 405.0 	 27 	 0.536909691248 
550.0 	 405.0 	 30 	 0.528592876349 
550.0 	 405.0 	 33 	 0.518436423693 
550.0 	 405.0 	 36 	 0.507649651919 
550.0 	 405.0 	 39 	 0.495088092242 
550.0 	 405.0 	 42 	 0.482129655037 
550.0 	 405.0 	 45 	 0.467688671503 
550.0 	 405.0 	 48 	 0.452695003901 
550.0 	 405.0 	 51 	 0.435806594048 
550.0 	 405.0 	 54 	 0.418920568381 
550.0 	 405.0 	 57 	 0.400649867211 
550.0 	 405.0 	 60 	 0.382263980065 
550.0 	 405.0 	 63 	 0.363879374419 
550.0 	 405.0 	 66 	 0.345805934821 
550.0 	 405.0 	 69 	 0.327919474993 
550.0 	 405.0 	 72 	 0.311462036524 
550.0 	 405.0 	 75 	 0.29605217949 
550.0 	 405.0 	 78 	 0.281870178137 
550.0 	 405.0 	 81 	 0.270273409043 
550.0 	 405.0 	 84 	 0.260928741846 
550.0 	 405.0 	 87 	 0.255317411576 
550.0 	 405.0 	 90 	 0.253536752615 
650.0 	 37.0 	 0 	 0.00076762415564 
650.0 	 37.0 	 3 	 0.000766087939054 
650.0 	 37.0 	 6 	 0.000766812857263 
650.0 	 37.0 	 9 	 0.000768852686532 
650.0 	 37.0 	 12 	 0.000767203314252 
650.0 	 37.0 	 15 	 0.000760189989604 
650.0 	 37.0 	 18 	 0.000765752430096 
650.0 	 37.0 	 21 	 0.000761915613919 
650.0 	 37.0 	 24 	 0.000756191123299 
650.0 	 37.0 	 27 	 0.000757772974692 
650.0 	 37.0 	 30 	 0.000757597886048 
650.0 	 37.0 	 33 	 0.00074962972293 
650.0 	 37.0 	 36 	 0.000751529970228 
650.0 	 37.0 	 39 	 0.00074531944564 
650.0 	 37.0 	 42 	 0.000742296023316 
650.0 	 37.0 	 45 	 0.000737114377342 
650.0 	 37.0 	 48 	 0.000731730517953 
650.0 	 37.0 	 51 	 0.000725532100558 
650.0 	 37.0 	 54 	 0.000713698715925 
650.0 	 37.0 	 57 	 0.000706843250453 
650.0 	 37.0 	 60 	 0.00069430264274 
650.0 	 37.0 	 63 	 0.000682532355211 
650.0 	 37.0 	 66 	 0.000668105819285 
650.0 	 37.0 	 69 	 0.000653671541739 
650.0 	 37.0 	 72 	 0.000638667411193 
650.0 	 37.0 	 75 	 0.0006268882761 
650.0 	 37.0 	 78 	 0.000613565357424 
650.0 	 37.0 	 81 	 0.00060524300069 
650.0 	 37.0 	 84 	 0.00059724427855 
650.0 	 37.0 	 87 	 0.000591378226898 
650.0 	 37.0 	 90 	 0.000591631954092 
650.0 	 43.0 	 0 	 0.00129434420291 
650.0 	 43.0 	 3 	 0.00129185687315 
650.0 	 43.0 	 6 	 0.00129282614712 
650.0 	 43.0 	 9 	 0.0012955460747 
650.0 	 43.0 	 12 	 0.0012931755095 
650.0 	 43.0 	 15 	 0.00128106913094 
650.0 	 43.0 	 18 	 0.00128958048795 
650.0 	 43.0 	 21 	 0.00128267088935 
650.0 	 43.0 	 24 	 0.00127249211568 
650.0 	 43.0 	 27 	 0.00127426093008 
650.0 	 43.0 	 30 	 0.00127258745983 
650.0 	 43.0 	 33 	 0.00125952181902 
650.0 	 43.0 	 36 	 0.00125922961656 
650.0 	 43.0 	 39 	 0.00124774873752 
650.0 	 43.0 	 42 	 0.00124142913178 
650.0 	 43.0 	 45 	 0.00123071321782 
650.0 	 43.0 	 48 	 0.00121869636264 
650.0 	 43.0 	 51 	 0.00120570464555 
650.0 	 43.0 	 54 	 0.00118246209372 
650.0 	 43.0 	 57 	 0.00116817886505 
650.0 	 43.0 	 60 	 0.00114369520947 
650.0 	 43.0 	 63 	 0.00112001691509 
650.0 	 43.0 	 66 	 0.00109232054588 
650.0 	 43.0 	 69 	 0.00106456573617 
650.0 	 43.0 	 72 	 0.00103616808105 
650.0 	 43.0 	 75 	 0.00101242377918 
650.0 	 43.0 	 78 	 0.000988581804858 
650.0 	 43.0 	 81 	 0.000971316364893 
650.0 	 43.0 	 84 	 0.000956925102809 
650.0 	 43.0 	 87 	 0.000946758319923 
650.0 	 43.0 	 90 	 0.00094652222965 
650.0 	 98.0 	 0 	 0.0188939179282 
650.0 	 98.0 	 3 	 0.0188402923744 
650.0 	 98.0 	 6 	 0.0188382397394 
650.0 	 98.0 	 9 	 0.018811670969 
650.0 	 98.0 	 12 	 0.0187520365219 
650.0 	 98.0 	 15 	 0.0185620467167 
650.0 	 98.0 	 18 	 0.0185501816671 
650.0 	 98.0 	 21 	 0.0184579919081 
650.0 	 98.0 	 24 	 0.0182297396462 
650.0 	 98.0 	 27 	 0.0181266440998 
650.0 	 98.0 	 30 	 0.0179481673043 
650.0 	 98.0 	 33 	 0.0176903138857 
650.0 	 98.0 	 36 	 0.0174499060016 
650.0 	 98.0 	 39 	 0.0171282346349 
650.0 	 98.0 	 42 	 0.0168380922626 
650.0 	 98.0 	 45 	 0.016483293752 
650.0 	 98.0 	 48 	 0.0160605180066 
650.0 	 98.0 	 51 	 0.0156370139669 
650.0 	 98.0 	 54 	 0.0151073261152 
650.0 	 98.0 	 57 	 0.0146095993917 
650.0 	 98.0 	 60 	 0.0140435378056 
650.0 	 98.0 	 63 	 0.0134825631033 
650.0 	 98.0 	 66 	 0.0129019356321 
650.0 	 98.0 	 69 	 0.0123078952532 
650.0 	 98.0 	 72 	 0.0117650068353 
650.0 	 98.0 	 75 	 0.0112759255792 
650.0 	 98.0 	 78 	 0.0108299366187 
650.0 	 98.0 	 81 	 0.0104758934106 
650.0 	 98.0 	 84 	 0.0101942307304 
650.0 	 98.0 	 87 	 0.0100350658398 
650.0 	 98.0 	 90 	 0.00998617047328 
650.0 	 145.0 	 0 	 0.0578099731766 
650.0 	 145.0 	 3 	 0.0576987509094 
650.0 	 145.0 	 6 	 0.0576789249145 
650.0 	 145.0 	 9 	 0.0574500952326 
650.0 	 145.0 	 12 	 0.0571717191898 
650.0 	 145.0 	 15 	 0.0566236470305 
650.0 	 145.0 	 18 	 0.0563430693411 
650.0 	 145.0 	 21 	 0.0559563283287 
650.0 	 145.0 	 24 	 0.0552019495927 
650.0 	 145.0 	 27 	 0.0545936767422 
650.0 	 145.0 	 30 	 0.0538252536617 
650.0 	 145.0 	 33 	 0.0528650898896 
650.0 	 145.0 	 36 	 0.0518956911229 
650.0 	 145.0 	 39 	 0.0506715272032 
650.0 	 145.0 	 42 	 0.0495287720524 
650.0 	 145.0 	 45 	 0.0481739994548 
650.0 	 145.0 	 48 	 0.0466467496418 
650.0 	 145.0 	 51 	 0.0451596323811 
650.0 	 145.0 	 54 	 0.0434285346829 
650.0 	 145.0 	 57 	 0.0417126026415 
650.0 	 145.0 	 60 	 0.0398903843425 
650.0 	 145.0 	 63 	 0.0380625743829 
650.0 	 145.0 	 66 	 0.0362161714994 
650.0 	 145.0 	 69 	 0.0344035048448 
650.0 	 145.0 	 72 	 0.032727913972 
650.0 	 145.0 	 75 	 0.0311892722212 
650.0 	 145.0 	 78 	 0.0298155602478 
650.0 	 145.0 	 81 	 0.0286784228347 
650.0 	 145.0 	 84 	 0.0277908668332 
650.0 	 145.0 	 87 	 0.0272777509354 
650.0 	 145.0 	 90 	 0.0271004792713 
650.0 	 203.0 	 0 	 0.135308415329 
650.0 	 203.0 	 3 	 0.135226220524 
650.0 	 203.0 	 6 	 0.135105133688 
650.0 	 203.0 	 9 	 0.134425134098 
650.0 	 203.0 	 12 	 0.133818776047 
650.0 	 203.0 	 15 	 0.132608712351 
650.0 	 203.0 	 18 	 0.131679818665 
650.0 	 203.0 	 21 	 0.130586833393 
650.0 	 203.0 	 24 	 0.128669754302 
650.0 	 203.0 	 27 	 0.126849234735 
650.0 	 203.0 	 30 	 0.124804571902 
650.0 	 203.0 	 33 	 0.122302145397 
650.0 	 203.0 	 36 	 0.119757235681 
650.0 	 203.0 	 39 	 0.1166654608 
650.0 	 203.0 	 42 	 0.113712348675 
650.0 	 203.0 	 45 	 0.110201389229 
650.0 	 203.0 	 48 	 0.106540546452 
650.0 	 203.0 	 51 	 0.102822423612 
650.0 	 203.0 	 54 	 0.0986806458586 
650.0 	 203.0 	 57 	 0.0946137836926 
650.0 	 203.0 	 60 	 0.0903100452178 
650.0 	 203.0 	 63 	 0.086002201473 
650.0 	 203.0 	 66 	 0.0816578871363 
650.0 	 203.0 	 69 	 0.0774777388923 
650.0 	 203.0 	 72 	 0.0735297060364 
650.0 	 203.0 	 75 	 0.0698523527735 
650.0 	 203.0 	 78 	 0.0665951526516 
650.0 	 203.0 	 81 	 0.0638459703677 
650.0 	 203.0 	 84 	 0.0617624676578 
650.0 	 203.0 	 87 	 0.0604971132033 
650.0 	 203.0 	 90 	 0.0600540830546 
650.0 	 230.0 	 0 	 0.180471684181 
650.0 	 230.0 	 3 	 0.180461625898 
650.0 	 230.0 	 6 	 0.180266837919 
650.0 	 230.0 	 9 	 0.179360623801 
650.0 	 230.0 	 12 	 0.178632925594 
650.0 	 230.0 	 15 	 0.177070583546 
650.0 	 230.0 	 18 	 0.175811539733 
650.0 	 230.0 	 21 	 0.174279402339 
650.0 	 230.0 	 24 	 0.17171775862 
650.0 	 230.0 	 27 	 0.169209490859 
650.0 	 230.0 	 30 	 0.166402320707 
650.0 	 230.0 	 33 	 0.163025002324 
650.0 	 230.0 	 36 	 0.15958092674 
650.0 	 230.0 	 39 	 0.155414055431 
650.0 	 230.0 	 42 	 0.151403735721 
650.0 	 230.0 	 45 	 0.146665971124 
650.0 	 230.0 	 48 	 0.141797880971 
650.0 	 230.0 	 51 	 0.136773716056 
650.0 	 230.0 	 54 	 0.131257693612 
650.0 	 230.0 	 57 	 0.125809739673 
650.0 	 230.0 	 60 	 0.120080116534 
650.0 	 230.0 	 63 	 0.114330518389 
650.0 	 230.0 	 66 	 0.108528311693 
650.0 	 230.0 	 69 	 0.102959241116 
650.0 	 230.0 	 72 	 0.0976705358861 
650.0 	 230.0 	 75 	 0.0927330361245 
650.0 	 230.0 	 78 	 0.0883551643727 
650.0 	 230.0 	 81 	 0.0846534179089 
650.0 	 230.0 	 84 	 0.0818472386835 
650.0 	 230.0 	 87 	 0.0801343651054 
650.0 	 230.0 	 90 	 0.0795338483093 
650.0 	 340.0 	 0 	 0.406063640097 
650.0 	 340.0 	 3 	 0.406319016197 
650.0 	 340.0 	 6 	 0.406421118954 
650.0 	 340.0 	 9 	 0.404819393137 
650.0 	 340.0 	 12 	 0.404079222658 
650.0 	 340.0 	 15 	 0.401277983168 
650.0 	 340.0 	 18 	 0.398894602039 
650.0 	 340.0 	 21 	 0.395527178028 
650.0 	 340.0 	 24 	 0.390400046089 
650.0 	 340.0 	 27 	 0.384909594038 
650.0 	 340.0 	 30 	 0.378809148052 
650.0 	 340.0 	 33 	 0.371248954513 
650.0 	 340.0 	 36 	 0.363785678127 
650.0 	 340.0 	 39 	 0.354444795826 
650.0 	 340.0 	 42 	 0.345489674786 
650.0 	 340.0 	 45 	 0.334830218532 
650.0 	 340.0 	 48 	 0.323927873352 
650.0 	 340.0 	 51 	 0.312595540264 
650.0 	 340.0 	 54 	 0.300123685577 
650.0 	 340.0 	 57 	 0.287779772261 
650.0 	 340.0 	 60 	 0.274838024357 
650.0 	 340.0 	 63 	 0.261822217682 
650.0 	 340.0 	 66 	 0.248810777047 
650.0 	 340.0 	 69 	 0.236283266523 
650.0 	 340.0 	 72 	 0.22414227722 
650.0 	 340.0 	 75 	 0.212937006333 
650.0 	 340.0 	 78 	 0.202941083887 
650.0 	 340.0 	 81 	 0.194405817964 
650.0 	 340.0 	 84 	 0.187927627542 
650.0 	 340.0 	 87 	 0.183937156179 
650.0 	 340.0 	 90 	 0.182506525495 
650.0 	 405.0 	 0 	 0.560481420908 
650.0 	 405.0 	 3 	 0.561066440497 
650.0 	 405.0 	 6 	 0.561802915488 
650.0 	 405.0 	 9 	 0.559986344729 
650.0 	 405.0 	 12 	 0.559773317728 
650.0 	 405.0 	 15 	 0.556620112811 
650.0 	 405.0 	 18 	 0.553951791678 
650.0 	 405.0 	 21 	 0.549751869593 
650.0 	 405.0 	 24 	 0.543199054156 
650.0 	 405.0 	 27 	 0.536054960642 
650.0 	 405.0 	 30 	 0.528062693034 
650.0 	 405.0 	 33 	 0.517882100497 
650.0 	 405.0 	 36 	 0.50785999671 
650.0 	 405.0 	 39 	 0.495300851021 
650.0 	 405.0 	 42 	 0.483094207201 
650.0 	 405.0 	 45 	 0.468635103856 
650.0 	 405.0 	 48 	 0.453624121104 
650.0 	 405.0 	 51 	 0.437911144648 
650.0 	 405.0 	 54 	 0.420725933466 
650.0 	 405.0 	 57 	 0.403542987261 
650.0 	 405.0 	 60 	 0.385731450472 
650.0 	 405.0 	 63 	 0.367770425234 
650.0 	 405.0 	 66 	 0.34995638505 
650.0 	 405.0 	 69 	 0.332743755732 
650.0 	 405.0 	 72 	 0.316036275778 
650.0 	 405.0 	 75 	 0.300687960539 
650.0 	 405.0 	 78 	 0.286940119419 
650.0 	 405.0 	 81 	 0.275107286129 
650.0 	 405.0 	 84 	 0.266117206965 
650.0 	 405.0 	 87 	 0.260595194254 
650.0 	 405.0 	 90 	 0.258558145914 

